Multi-Label Plant Species Prediction with Metadata-Enhanced Multi-Head Vision Transformers

We present a multi-head vision transformer approach for multi-label plant species prediction in vegetation plot images, addressing the PlantCLEF 2025 challenge. The task involves training models on single-species plant images while testing on multi-species quadrat images, creating a drastic domain shift. Our methodology leverages a pre-trained DINOv2 Vision Transformer Base (ViT-B/14) backbone with multiple classification heads for species, genus, and family prediction, utilizing taxonomic hierarchies. Key contributions include multi-scale tiling to capture plants at different scales, dynamic threshold optimization based on mean prediction length, and ensemble strategies through bagging and Hydra model architectures. The approach incorporates various inference techniques including image cropping to remove non-plant artifacts, top-n filtering for prediction constraints, and logit thresholding strategies. Experiments were conducted on approximately 1.4 million training images covering 7,806 plant species. Results demonstrate strong performance, making our submission 3rd best on the private leaderboard. Our code is available at https://github.com/geranium12/plant-clef-2025/tree/v1.0.0.

==> figures/sfamily.csv <==
family_rank,family_counts
0,1088
1,552
2,535
3,366
4,339
5,321
6,311
7,248
8,230
9,227
10,174
11,170
12,133
13,127
14,125
15,122
16,112
17,104
18,97
19,96
20,91
21,87
22,87
23,82
24,73
25,71
26,71
27,70
28,66
29,61
30,60
31,56
32,54
33,50
34,49
35,49
36,47
37,46
38,44
39,42
40,40
41,38
42,38
43,37
44,37
45,34
46,29
47,28
48,27
49,26
50,25
51,24
52,24
53,22
54,22
55,21
56,20
57,18
58,17
59,17
60,16
61,15
62,15
63,14
64,14
65,14
66,14
67,14
68,13
69,13
70,12
71,12
72,12
73,12
74,11
75,11
76,11
77,10
78,9
79,9
80,9
81,9
82,8
83,8
84,8
85,7
86,7
87,7
88,6
89,6
90,6
91,6
92,6
93,6
94,5
95,5
96,5
97,5
98,5
99,5
100,5
101,4
102,4
103,4
104,4
105,4
106,4
107,4
108,4
109,4
110,3
111,3
112,3
113,3
114,3
115,3
116,3
117,3
118,3
119,2
120,2
121,2
122,2
123,2
124,2
125,2
126,2
127,2
128,2
129,2
130,2
131,2
132,2
133,2
134,2
135,2
136,2
137,2
138,1
139,1
140,1
141,1
142,1
143,1
144,1
145,1
146,1
147,1
148,1
149,1
150,1
151,1
152,1
153,1
154,1
155,1
156,1
157,1
158,1
159,1
160,1
161,1
162,1
163,1
164,1
165,1
166,1
167,1
168,1
169,1
170,1
171,1
172,1
173,1
174,1
175,1
176,1
177,1
178,1
179,1
180,1


==> figures/sgenus.csv <==
genus_rank,genus_counts
0,139
1,116
2,102
3,88
4,81
5,80
6,77
7,75
8,73
9,67
10,63
11,63
12,57
13,56
14,56
15,56
16,53
17,51
18,50
19,50
20,50
21,48
22,48
23,48
24,46
25,45
26,44
27,43
28,42
29,40
30,40
31,39
32,38
33,38
34,37
35,36
36,36
37,35
38,35
39,35
40,34
41,34
42,34
43,33
44,32
45,31
46,30
47,30
48,30
49,30
50,29
51,29
52,29
53,28
54,28
55,28
56,27
57,26
58,26
59,25
60,25
61,25
62,25
63,25
64,24
65,24
66,23
67,23
68,23
69,22
70,22
71,22
72,22
73,22
74,22
75,21
76,21
77,20
78,20
79,20
80,20
81,20
82,20
83,20
84,19
85,19
86,19
87,19
88,19
89,19
90,19
91,19
92,19
93,19
94,19
95,18
96,18
97,18
98,18
99,17
100,17
101,17
102,17
103,17
104,17
105,17
106,17
107,16
108,16
109,16
110,16
111,16
112,16
113,16
114,16
115,16
116,16
117,16
118,16
119,15
120,15
121,15
122,15
123,14
124,14
125,14
126,14
127,14
128,14
129,14
130,14
131,13
132,13
133,13
134,13
135,13
136,13
137,13
138,13
139,13
140,12
141,12
142,12
143,12
144,12
145,12
146,12
147,12
148,12
149,12
150,12
151,12
152,12
153,12
154,11
155,11
156,11
157,11
158,11
159,11
160,11
161,11
162,11
163,11
164,11
165,11
166,11
167,11
168,11
169,11
170,11
171,11
172,11
173,11
174,11
175,10
176,10
177,10
178,10
179,10
180,10
181,10
182,10
183,10
184,10
185,10
186,10
187,10
188,10
189,9
190,9
191,9
192,9
193,9
194,9
195,9
196,9
197,9
198,9
199,9
200,9
201,9
202,9
203,9
204,9
205,9
206,9
207,9
208,9
209,9
210,9
211,9
212,9
213,9
214,9
215,8
216,8
217,8
218,8
219,8
220,8
221,8
222,8
223,8
224,8
225,8
226,8
227,8
228,8
229,8
230,8
231,8
232,8
233,8
234,8
235,8
236,8
237,8
238,8
239,7
240,7
241,7
242,7
243,7
244,7
245,7
246,7
247,7
248,7
249,7
250,7
251,7
252,7
253,7
254,7
255,7
256,7
257,7
258,7
259,7
260,7
261,7
262,7
263,7
264,7
265,7
266,7
267,7
268,7
269,7
270,7
271,7
272,7
273,7
274,7
275,6
276,6
277,6
278,6
279,6
280,6
281,6
282,6
283,6
284,6
285,6
286,6
287,6
288,6
289,6
290,6
291,6
292,6
293,6
294,6
295,6
296,6
297,6
298,6
299,6
300,6
301,6
302,6
303,6
304,6
305,6
306,6
307,6
308,6
309,6
310,6
311,6
312,6
313,6
314,6
315,6
316,6
317,5
318,5
319,5
320,5
321,5
322,5
323,5
324,5
325,5
326,5
327,5
328,5
329,5
330,5
331,5
332,5
333,5
334,5
335,5
336,5
337,5
338,5
339,5
340,5
341,5
342,5
343,5
344,5
345,5
346,5
347,5
348,5
349,5
350,5
351,5
352,5
353,5
354,5
355,5
356,5
357,5
358,5
359,5
360,5
361,5
362,5
363,5
364,5
365,5
366,5
367,5
368,4
369,4
370,4
371,4
372,4
373,4
374,4
375,4
376,4
377,4
378,4
379,4
380,4
381,4
382,4
383,4
384,4
385,4
386,4
387,4
388,4
389,4
390,4
391,4
392,4
393,4
394,4
395,4
396,4
397,4
398,4
399,4
400,4
401,4
402,4
403,4
404,4
405,4
406,4
407,4
408,4
409,4
410,4
411,4
412,4
413,4
414,4
415,4
416,4
417,4
418,4
419,4
420,4
421,4
422,4
423,4
424,4
425,4
426,4
427,4
428,4
429,4
430,4
431,4
432,4
433,4
434,4
435,4
436,4
437,4
438,4
439,4
440,4
441,4
442,4
443,4
444,4
445,4
446,4
447,4
448,4
449,3
450,3
451,3
452,3
453,3
454,3
455,3
456,3
457,3
458,3
459,3
460,3
461,3
462,3
463,3
464,3
465,3
466,3
467,3
468,3
469,3
470,3
471,3
472,3
473,3
474,3
475,3
476,3
477,3
478,3
479,3
480,3
481,3
482,3
483,3
484,3
485,3
486,3
487,3
488,3
489,3
490,3
491,3
492,3
493,3
494,3
495,3
496,3
497,3
498,3
499,3
500,3
501,3
502,3
503,3
504,3
505,3
506,3
507,3
508,3
509,3
510,3
511,3
512,3
513,3
514,3
515,3
516,3
517,3
518,3
519,3
520,3
521,3
522,3
523,3
524,3
525,3
526,3
527,3
528,3
529,3
530,3
531,3
532,3
533,3
534,3
535,3
536,3
537,3
538,3
539,3
540,3
541,3
542,3
543,3
544,3
545,3
546,3
547,3
548,3
549,3
550,3
551,3
552,3
553,3
554,3
555,3
556,3
557,3
558,3
559,3
560,3
561,3
562,3
563,3
564,3
565,3
566,3
567,3
568,3
569,3
570,3
571,3
572,2
573,2
574,2
575,2
576,2
577,2
578,2
579,2
580,2
581,2
582,2
583,2
584,2
585,2
586,2
587,2
588,2
589,2
590,2
591,2
592,2
593,2
594,2
595,2
596,2
597,2
598,2
599,2
600,2
601,2
602,2
603,2
604,2
605,2
606,2
607,2
608,2
609,2
610,2
611,2
612,2
613,2
614,2
615,2
616,2
617,2
618,2
619,2
620,2
621,2
622,2
623,2
624,2
625,2
626,2
627,2
628,2
629,2
630,2
631,2
632,2
633,2
634,2
635,2
636,2
637,2
638,2
639,2
640,2
641,2
642,2
643,2
644,2
645,2
646,2
647,2
648,2
649,2
650,2
651,2
652,2
653,2
654,2
655,2
656,2
657,2
658,2
659,2
660,2
661,2
662,2
663,2
664,2
665,2
666,2
667,2
668,2
669,2
670,2
671,2
672,2
673,2
674,2
675,2
676,2
677,2
678,2
679,2
680,2
681,2
682,2
683,2
684,2
685,2
686,2
687,2
688,2
689,2
690,2
691,2
692,2
693,2
694,2
695,2
696,2
697,2
698,2
699,2
700,2
701,2
702,2
703,2
704,2
705,2
706,2
707,2
708,2
709,2
710,2
711,2
712,2
713,2
714,2
715,2
716,2
717,2
718,2
719,2
720,2
721,2
722,2
723,2
724,2
725,2
726,2
727,2
728,2
729,2
730,2
731,2
732,2
733,2
734,2
735,2
736,2
737,2
738,2
739,2
740,2
741,2
742,2
743,2
744,2
745,2
746,2
747,2
748,2
749,2
750,2
751,2
752,2
753,2
754,2
755,2
756,2
757,2
758,2
759,2
760,2
761,2
762,2
763,2
764,2
765,2
766,2
767,2
768,2
769,2
770,2
771,2
772,2
773,2
774,2
775,2
776,2
777,2
778,2
779,2
780,2
781,2
782,2
783,2
784,2
785,2
786,2
787,2
788,2
789,1
790,1
791,1
792,1
793,1
794,1
795,1
796,1
797,1
798,1
799,1
800,1
801,1
802,1
803,1
804,1
805,1
806,1
807,1
808,1
809,1
810,1
811,1
812,1
813,1
814,1
815,1
816,1
817,1
818,1
819,1
820,1
821,1
822,1
823,1
824,1
825,1
826,1
827,1
828,1
829,1
830,1
831,1
832,1
833,1
834,1
835,1
836,1
837,1
838,1
839,1
840,1
841,1
842,1
843,1
844,1
845,1
846,1
847,1
848,1
849,1
850,1
851,1
852,1
853,1
854,1
855,1
856,1
857,1
858,1
859,1
860,1
861,1
862,1
863,1
864,1
865,1
866,1
867,1
868,1
869,1
870,1
871,1
872,1
873,1
874,1
875,1
876,1
877,1
878,1
879,1
880,1
881,1
882,1
883,1
884,1
885,1
886,1
887,1
888,1
889,1
890,1
891,1
892,1
893,1
894,1
895,1
896,1
897,1
898,1
899,1
900,1
901,1
902,1
903,1
904,1
905,1
906,1
907,1
908,1
909,1
910,1
911,1
912,1
913,1
914,1
915,1
916,1
917,1
918,1
919,1
920,1
921,1
922,1
923,1
924,1
925,1
926,1
927,1
928,1
929,1
930,1
931,1
932,1
933,1
934,1
935,1
936,1
937,1
938,1
939,1
940,1
941,1
942,1
943,1
944,1
945,1
946,1
947,1
948,1
949,1
950,1
951,1
952,1
953,1
954,1
955,1
956,1
957,1
958,1
959,1
960,1
961,1
962,1
963,1
964,1
965,1
966,1
967,1
968,1
969,1
970,1
971,1
972,1
973,1
974,1
975,1
976,1
977,1
978,1
979,1
980,1
981,1
982,1
983,1
984,1
985,1
986,1
987,1
988,1
989,1
990,1
991,1
992,1
993,1
994,1
995,1
996,1
997,1
998,1
999,1
1000,1
1001,1
1002,1
1003,1
1004,1
1005,1
1006,1
1007,1
1008,1
1009,1
1010,1
1011,1
1012,1
1013,1
1014,1
1015,1
1016,1
1017,1
1018,1
1019,1
1020,1
1021,1
1022,1
1023,1
1024,1
1025,1
1026,1
1027,1
1028,1
1029,1
1030,1
1031,1
1032,1
1033,1
1034,1
1035,1
1036,1
1037,1
1038,1
1039,1
1040,1
1041,1
1042,1
1043,1
1044,1
1045,1
1046,1
1047,1
1048,1
1049,1
1050,1
1051,1
1052,1
1053,1
1054,1
1055,1
1056,1
1057,1
1058,1
1059,1
1060,1
1061,1
1062,1
1063,1
1064,1
1065,1
1066,1
1067,1
1068,1
1069,1
1070,1
1071,1
1072,1
1073,1
1074,1
1075,1
1076,1
1077,1
1078,1
1079,1
1080,1
1081,1
1082,1
1083,1
1084,1
1085,1
1086,1
1087,1
1088,1
1089,1
1090,1
1091,1
1092,1
1093,1
1094,1
1095,1
1096,1
1097,1
1098,1
1099,1
1100,1
1101,1
1102,1
1103,1
1104,1
1105,1
1106,1
1107,1
1108,1
1109,1
1110,1
1111,1
1112,1
1113,1
1114,1
1115,1
1116,1
1117,1
1118,1
1119,1
1120,1
1121,1
1122,1
1123,1
1124,1
1125,1
1126,1
1127,1
1128,1
1129,1
1130,1
1131,1
1132,1
1133,1
1134,1
1135,1
1136,1
1137,1
1138,1
1139,1
1140,1
1141,1
1142,1
1143,1
1144,1
1145,1
1146,1
1147,1
1148,1
1149,1
1150,1
1151,1
1152,1
1153,1
1154,1
1155,1
1156,1
1157,1
1158,1
1159,1
1160,1
1161,1
1162,1
1163,1
1164,1
1165,1
1166,1
1167,1
1168,1
1169,1
1170,1
1171,1
1172,1
1173,1
1174,1
1175,1
1176,1
1177,1
1178,1
1179,1
1180,1
1181,1
1182,1
1183,1
1184,1
1185,1
1186,1
1187,1
1188,1
1189,1
1190,1
1191,1
1192,1
1193,1
1194,1
1195,1
1196,1
1197,1
1198,1
1199,1
1200,1
1201,1
1202,1
1203,1
1204,1
1205,1
1206,1
1207,1
1208,1
1209,1
1210,1
1211,1
1212,1
1213,1
1214,1
1215,1
1216,1
1217,1
1218,1
1219,1
1220,1
1221,1
1222,1
1223,1
1224,1
1225,1
1226,1
1227,1
1228,1
1229,1
1230,1
1231,1
1232,1
1233,1
1234,1
1235,1
1236,1
1237,1
1238,1
1239,1
1240,1
1241,1
1242,1
1243,1
1244,1
1245,1
1246,1
1247,1
1248,1
1249,1
1250,1
1251,1
1252,1
1253,1
1254,1
1255,1
1256,1
1257,1
1258,1
1259,1
1260,1
1261,1
1262,1
1263,1
1264,1
1265,1
1266,1
1267,1
1268,1
1269,1
1270,1
1271,1
1272,1
1273,1
1274,1
1275,1
1276,1
1277,1
1278,1
1279,1
1280,1
1281,1
1282,1
1283,1
1284,1
1285,1
1286,1
1287,1
1288,1
1289,1
1290,1
1291,1
1292,1
1293,1
1294,1
1295,1
1296,1
1297,1
1298,1
1299,1
1300,1
1301,1
1302,1
1303,1
1304,1
1305,1
1306,1
1307,1
1308,1
1309,1
1310,1
1311,1
1312,1
1313,1
1314,1
1315,1
1316,1
1317,1
1318,1
1319,1
1320,1
1321,1
1322,1
1323,1
1324,1
1325,1
1326,1
1327,1
1328,1
1329,1
1330,1
1331,1
1332,1
1333,1
1334,1
1335,1
1336,1
1337,1
1338,1
1339,1
1340,1
1341,1
1342,1
1343,1
1344,1
1345,1
1346,1
1347,1
1348,1
1349,1
1350,1
1351,1
1352,1
1353,1
1354,1
1355,1
1356,1
1357,1
1358,1
1359,1
1360,1
1361,1
1362,1
1363,1
1364,1
1365,1
1366,1
1367,1
1368,1
1369,1
1370,1
1371,1
1372,1
1373,1
1374,1
1375,1
1376,1
1377,1
1378,1
1379,1
1380,1
1381,1
1382,1
1383,1
1384,1
1385,1
1386,1
1387,1
1388,1
1389,1
1390,1
1391,1
1392,1
1393,1
1394,1
1395,1
1396,1
1397,1
1398,1
1399,1
1400,1
1401,1
1402,1
1403,1
1404,1
1405,1
1406,1
1407,1
1408,1
1409,1
1410,1
1411,1
1412,1
1413,1
1414,1
1415,1
1416,1
1417,1
1418,1
1419,1
1420,1
1421,1
1422,1
1423,1
1424,1
1425,1
1426,1
1427,1
1428,1
1429,1
1430,1
1431,1
1432,1
1433,1
1434,1
1435,1
1436,1
1437,1
1438,1
1439,1
1440,1
1441,1
1442,1
1443,1
1444,1
1445,1


==> figures/sspecies.csv <==
species_rank,species_counts
0,823
1,793
2,770
3,700
4,674
5,668
6,662
7,653
8,653
9,642
10,638
11,636
12,634
13,632
14,630
15,627
16,626
17,625
18,625
19,624
20,622
21,622
22,621
23,620
24,619
25,616
26,615
27,613
28,612
29,611
30,610
31,609
32,609
33,608
34,607
35,607
36,606
37,606
38,605
39,605
40,605
41,604
42,600
43,600
44,599
45,599
46,598
47,597
48,595
49,594
50,591
51,590
52,588
53,588
54,585
55,585
56,584
57,581
58,578
59,578
60,576
61,575
62,573
63,572
64,570
65,570
66,570
67,569
68,569
69,566
70,562
71,561
72,559
73,558
74,558
75,558
76,556
77,556
78,556
79,555
80,555
81,555
82,552
83,552
84,551
85,551
86,551
87,551
88,550
89,547
90,546
91,545
92,545
93,545
94,543
95,542
96,541
97,540
98,538
99,537
100,535
101,534
102,533
103,532
104,532
105,531
106,529
107,529
108,527
109,527
110,527
111,525
112,524
113,523
114,523
115,523
116,522
117,521
118,521
119,521
120,520
121,520
122,520
123,519
124,519
125,519
126,518
127,518
128,518
129,517
130,517
131,517
132,517
133,516
134,516
135,516
136,516
137,516
138,515
139,515
140,515
141,515
142,514
143,514
144,514
145,514
146,514
147,514
148,514
149,514
150,514
151,513
152,513
153,513
154,512
155,512
156,512
157,512
158,512
159,512
160,512
161,511
162,511
163,511
164,511
165,511
166,511
167,510
168,510
169,510
170,510
171,509
172,509
173,509
174,509
175,509
176,509
177,509
178,508
179,508
180,508
181,508
182,508
183,508
184,508
185,508
186,507
187,507
188,507
189,507
190,507
191,507
192,507
193,507
194,506
195,506
196,506
197,506
198,505
199,505
200,505
201,505
202,505
203,504
204,504
205,504
206,504
207,504
208,504
209,504
210,504
211,503
212,503
213,503
214,503
215,503
216,503
217,503
218,503
219,502
220,502
221,502
222,502
223,502
224,502
225,502
226,502
227,502
228,501
229,501
230,501
231,501
232,501
233,501
234,501
235,501
236,501
237,501
238,501
239,501
240,501
241,501
242,501
243,501
244,501
245,500
246,500
247,500
248,500
249,500
250,500
251,500
252,500
253,500
254,500
255,500
256,500
257,500
258,499
259,499
260,498
261,498
262,498
263,498
264,498
265,498
266,497
267,497
268,497
269,497
270,496
271,495
272,494
273,494
274,494
275,494
276,494
277,492
278,490
279,489
280,489
281,489
282,489
283,488
284,488
285,488
286,487
287,486
288,485
289,485
290,485
291,485
292,485
293,485
294,484
295,484
296,484
297,483
298,482
299,482
300,482
301,482
302,481
303,481
304,481
305,480
306,480
307,480
308,480
309,478
310,478
311,477
312,477
313,477
314,477
315,477
316,477
317,477
318,477
319,477
320,476
321,476
322,476
323,475
324,474
325,474
326,474
327,474
328,472
329,472
330,471
331,471
332,471
333,470
334,469
335,469
336,468
337,468
338,468
339,467
340,467
341,467
342,467
343,466
344,466
345,465
346,465
347,465
348,464
349,464
350,463
351,463
352,463
353,463
354,463
355,463
356,463
357,463
358,462
359,462
360,462
361,462
362,462
363,461
364,461
365,461
366,461
367,461
368,460
369,460
370,460
371,459
372,459
373,458
374,458
375,458
376,457
377,457
378,457
379,457
380,457
381,456
382,455
383,455
384,455
385,455
386,455
387,455
388,455
389,454
390,454
391,454
392,454
393,453
394,453
395,453
396,453
397,453
398,453
399,453
400,453
401,452
402,451
403,451
404,450
405,450
406,449
407,449
408,449
409,448
410,448
411,448
412,448
413,448
414,448
415,448
416,447
417,447
418,447
419,447
420,447
421,447
422,447
423,446
424,446
425,446
426,446
427,445
428,445
429,445
430,445
431,445
432,444
433,444
434,444
435,444
436,444
437,443
438,443
439,443
440,443
441,443
442,442
443,442
444,441
445,441
446,440
447,440
448,440
449,440
450,440
451,440
452,440
453,440
454,440
455,439
456,439
457,439
458,439
459,439
460,438
461,438
462,438
463,438
464,438
465,437
466,437
467,437
468,437
469,437
470,437
471,437
472,436
473,436
474,436
475,436
476,435
477,435
478,435
479,435
480,435
481,435
482,435
483,435
484,435
485,435
486,435
487,434
488,434
489,434
490,434
491,434
492,434
493,434
494,434
495,433
496,433
497,433
498,433
499,433
500,432
501,432
502,432
503,431
504,431
505,431
506,431
507,431
508,431
509,431
510,431
511,431
512,430
513,430
514,430
515,430
516,430
517,430
518,429
519,429
520,429
521,429
522,429
523,429
524,428
525,428
526,428
527,427
528,427
529,427
530,427
531,427
532,427
533,427
534,427
535,426
536,426
537,426
538,426
539,426
540,426
541,426
542,426
543,425
544,425
545,425
546,425
547,424
548,424
549,424
550,424
551,424
552,424
553,424
554,423
555,423
556,423
557,423
558,423
559,423
560,423
561,423
562,422
563,422
564,422
565,422
566,422
567,422
568,422
569,422
570,422
571,421
572,421
573,421
574,421
575,421
576,421
577,421
578,421
579,421
580,421
581,420
582,420
583,420
584,420
585,420
586,420
587,420
588,420
589,420
590,419
591,419
592,419
593,419
594,419
595,419
596,419
597,419
598,419
599,419
600,419
601,418
602,418
603,418
604,418
605,418
606,418
607,418
608,418
609,417
610,417
611,417
612,417
613,416
614,416
615,416
616,416
617,416
618,416
619,415
620,415
621,415
622,415
623,415
624,415
625,415
626,415
627,415
628,414
629,414
630,414
631,414
632,414
633,413
634,413
635,413
636,413
637,413
638,413
639,413
640,413
641,413
642,413
643,413
644,413
645,412
646,412
647,412
648,412
649,412
650,412
651,412
652,411
653,411
654,411
655,411
656,411
657,411
658,410
659,410
660,410
661,410
662,410
663,410
664,410
665,410
666,410
667,409
668,409
669,409
670,409
671,409
672,409
673,409
674,409
675,408
676,408
677,408
678,408
679,408
680,408
681,408
682,408
683,407
684,407
685,407
686,407
687,406
688,406
689,406
690,406
691,406
692,406
693,406
694,406
695,406
696,406
697,405
698,405
699,405
700,404
701,404
702,404
703,404
704,404
705,403
706,403
707,402
708,402
709,402
710,402
711,402
712,402
713,402
714,401
715,401
716,401
717,401
718,400
719,400
720,400
721,399
722,399
723,399
724,398
725,398
726,398
727,398
728,398
729,398
730,398
731,398
732,398
733,398
734,398
735,398
736,397
737,397
738,397
739,397
740,397
741,397
742,396
743,396
744,396
745,396
746,396
747,396
748,396
749,396
750,395
751,395
752,395
753,394
754,394
755,394
756,394
757,394
758,394
759,393
760,393
761,393
762,392
763,392
764,392
765,392
766,392
767,391
768,391
769,391
770,391
771,391
772,391
773,390
774,390
775,390
776,390
777,389
778,389
779,389
780,389
781,389
782,389
783,389
784,388
785,388
786,388
787,388
788,388
789,388
790,387
791,387
792,387
793,387
794,386
795,386
796,386
797,386
798,386
799,386
800,386
801,386
802,386
803,386
804,385
805,385
806,385
807,385
808,384
809,384
810,384
811,384
812,384
813,384
814,384
815,383
816,383
817,383
818,383
819,383
820,383
821,383
822,383
823,383
824,382
825,382
826,381
827,381
828,381
829,381
830,381
831,381
832,381
833,381
834,381
835,381
836,380
837,380
838,380
839,380
840,379
841,379
842,379
843,379
844,379
845,379
846,379
847,378
848,378
849,378
850,378
851,378
852,378
853,378
854,378
855,377
856,377
857,377
858,377
859,377
860,377
861,377
862,376
863,376
864,376
865,376
866,376
867,376
868,375
869,375
870,375
871,375
872,375
873,375
874,374
875,374
876,374
877,374
878,374
879,374
880,374
881,374
882,373
883,373
884,373
885,373
886,373
887,373
888,373
889,373
890,373
891,373
892,372
893,372
894,372
895,372
896,372
897,371
898,371
899,371
900,371
901,371
902,371
903,371
904,371
905,371
906,371
907,371
908,371
909,370
910,370
911,370
912,370
913,370
914,370
915,370
916,369
917,369
918,369
919,369
920,369
921,369
922,369
923,369
924,369
925,369
926,369
927,368
928,368
929,368
930,368
931,368
932,368
933,368
934,368
935,367
936,367
937,367
938,367
939,367
940,367
941,366
942,366
943,366
944,366
945,366
946,366
947,366
948,366
949,366
950,366
951,365
952,365
953,365
954,365
955,365
956,365
957,365
958,365
959,365
960,365
961,364
962,364
963,364
964,364
965,364
966,364
967,364
968,364
969,364
970,363
971,363
972,363
973,363
974,363
975,363
976,362
977,362
978,362
979,362
980,362
981,362
982,361
983,361
984,361
985,361
986,361
987,361
988,361
989,361
990,361
991,360
992,360
993,360
994,360
995,360
996,360
997,360
998,360
999,360
1000,360
1001,359
1002,359
1003,359
1004,359
1005,359
1006,359
1007,359
1008,359
1009,359
1010,359
1011,359
1012,358
1013,358
1014,358
1015,358
1016,358
1017,358
1018,358
1019,358
1020,358
1021,358
1022,357
1023,357
1024,357
1025,357
1026,357
1027,357
1028,357
1029,357
1030,357
1031,357
1032,357
1033,356
1034,356
1035,356
1036,356
1037,356
1038,356
1039,356
1040,355
1041,355
1042,355
1043,355
1044,355
1045,355
1046,355
1047,354
1048,354
1049,354
1050,354
1051,354
1052,354
1053,354
1054,354
1055,354
1056,354
1057,354
1058,354
1059,354
1060,353
1061,353
1062,353
1063,353
1064,353
1065,353
1066,353
1067,353
1068,353
1069,353
1070,352
1071,352
1072,352
1073,352
1074,352
1075,352
1076,352
1077,352
1078,352
1079,352
1080,352
1081,351
1082,351
1083,351
1084,351
1085,351
1086,351
1087,351
1088,351
1089,351
1090,351
1091,351
1092,350
1093,350
1094,350
1095,350
1096,350
1097,350
1098,350
1099,349
1100,349
1101,349
1102,349
1103,349
1104,349
1105,349
1106,349
1107,349
1108,349
1109,349
1110,349
1111,348
1112,348
1113,348
1114,348
1115,348
1116,348
1117,348
1118,348
1119,348
1120,347
1121,347
1122,347
1123,347
1124,347
1125,347
1126,347
1127,347
1128,347
1129,347
1130,347
1131,346
1132,346
1133,346
1134,346
1135,346
1136,346
1137,346
1138,346
1139,346
1140,346
1141,346
1142,346
1143,345
1144,345
1145,345
1146,345
1147,345
1148,345
1149,345
1150,345
1151,345
1152,345
1153,345
1154,344
1155,344
1156,344
1157,344
1158,344
1159,344
1160,344
1161,344
1162,344
1163,344
1164,344
1165,343
1166,343
1167,343
1168,343
1169,343
1170,343
1171,343
1172,343
1173,343
1174,343
1175,343
1176,342
1177,342
1178,342
1179,342
1180,342
1181,342
1182,342
1183,342
1184,342
1185,342
1186,342
1187,342
1188,342
1189,342
1190,342
1191,341
1192,341
1193,341
1194,341
1195,341
1196,341
1197,341
1198,341
1199,341
1200,341
1201,341
1202,340
1203,340
1204,340
1205,340
1206,340
1207,340
1208,339
1209,339
1210,339
1211,339
1212,339
1213,339
1214,338
1215,338
1216,338
1217,338
1218,338
1219,338
1220,338
1221,338
1222,338
1223,338
1224,338
1225,338
1226,338
1227,337
1228,337
1229,337
1230,337
1231,337
1232,337
1233,337
1234,337
1235,337
1236,337
1237,337
1238,337
1239,337
1240,337
1241,336
1242,336
1243,336
1244,336
1245,336
1246,336
1247,336
1248,335
1249,335
1250,335
1251,335
1252,335
1253,335
1254,335
1255,335
1256,335
1257,335
1258,335
1259,335
1260,335
1261,335
1262,335
1263,335
1264,335
1265,334
1266,334
1267,334
1268,333
1269,333
1270,333
1271,333
1272,333
1273,333
1274,333
1275,332
1276,332
1277,332
1278,332
1279,332
1280,332
1281,332
1282,332
1283,332
1284,332
1285,332
1286,332
1287,331
1288,331
1289,331
1290,331
1291,331
1292,331
1293,331
1294,331
1295,331
1296,331
1297,331
1298,330
1299,330
1300,330
1301,330
1302,330
1303,330
1304,330
1305,330
1306,330
1307,330
1308,330
1309,330
1310,330
1311,330
1312,330
1313,329
1314,329
1315,329
1316,329
1317,329
1318,329
1319,329
1320,329
1321,329
1322,329
1323,329
1324,329
1325,329
1326,329
1327,329
1328,329
1329,328
1330,328
1331,328
1332,328
1333,328
1334,328
1335,328
1336,328
1337,328
1338,328
1339,328
1340,328
1341,328
1342,328
1343,328
1344,328
1345,328
1346,328
1347,328
1348,328
1349,328
1350,327
1351,327
1352,327
1353,327
1354,327
1355,327
1356,327
1357,327
1358,327
1359,327
1360,327
1361,326
1362,326
1363,326
1364,326
1365,326
1366,326
1367,326
1368,326
1369,326
1370,326
1371,326
1372,326
1373,326
1374,326
1375,325
1376,325
1377,325
1378,325
1379,325
1380,325
1381,325
1382,325
1383,325
1384,325
1385,325
1386,325
1387,325
1388,325
1389,325
1390,325
1391,325
1392,325
1393,325
1394,325
1395,325
1396,325
1397,324
1398,324
1399,324
1400,324
1401,324
1402,324
1403,324
1404,323
1405,323
1406,323
1407,323
1408,323
1409,323
1410,323
1411,323
1412,323
1413,323
1414,323
1415,323
1416,323
1417,322
1418,322
1419,322
1420,322
1421,322
1422,322
1423,322
1424,322
1425,321
1426,321
1427,321
1428,321
1429,321
1430,321
1431,321
1432,321
1433,321
1434,321
1435,321
1436,320
1437,320
1438,320
1439,320
1440,320
1441,320
1442,320
1443,320
1444,320
1445,320
1446,320
1447,320
1448,320
1449,320
1450,319
1451,319
1452,319
1453,319
1454,319
1455,319
1456,319
1457,319
1458,319
1459,319
1460,319
1461,319
1462,319
1463,319
1464,319
1465,319
1466,319
1467,318
1468,318
1469,318
1470,318
1471,318
1472,318
1473,318
1474,318
1475,318
1476,318
1477,318
1478,318
1479,318
1480,318
1481,318
1482,318
1483,318
1484,318
1485,318
1486,318
1487,318
1488,317
1489,317
1490,317
1491,317
1492,317
1493,317
1494,317
1495,317
1496,317
1497,317
1498,317
1499,317
1500,317
1501,317
1502,317
1503,316
1504,316
1505,316
1506,316
1507,316
1508,316
1509,316
1510,316
1511,316
1512,316
1513,316
1514,316
1515,316
1516,316
1517,316
1518,316
1519,315
1520,315
1521,315
1522,315
1523,315
1524,315
1525,315
1526,315
1527,315
1528,315
1529,315
1530,315
1531,315
1532,315
1533,315
1534,314
1535,314
1536,314
1537,314
1538,314
1539,314
1540,314
1541,314
1542,313
1543,313
1544,313
1545,313
1546,313
1547,313
1548,313
1549,313
1550,312
1551,312
1552,312
1553,312
1554,312
1555,312
1556,312
1557,312
1558,312
1559,312
1560,312
1561,312
1562,312
1563,312
1564,312
1565,311
1566,311
1567,311
1568,311
1569,311
1570,311
1571,311
1572,311
1573,311
1574,311
1575,310
1576,310
1577,310
1578,310
1579,310
1580,310
1581,310
1582,310
1583,310
1584,310
1585,309
1586,309
1587,309
1588,309
1589,309
1590,309
1591,309
1592,309
1593,309
1594,309
1595,309
1596,308
1597,308
1598,308
1599,308
1600,308
1601,308
1602,308
1603,308
1604,308
1605,308
1606,307
1607,307
1608,307
1609,307
1610,307
1611,307
1612,307
1613,307
1614,306
1615,306
1616,306
1617,306
1618,306
1619,306
1620,306
1621,306
1622,306
1623,305
1624,305
1625,305
1626,305
1627,305
1628,305
1629,305
1630,305
1631,305
1632,305
1633,305
1634,304
1635,304
1636,304
1637,304
1638,304
1639,304
1640,304
1641,304
1642,304
1643,304
1644,304
1645,304
1646,303
1647,303
1648,303
1649,303
1650,303
1651,303
1652,303
1653,303
1654,303
1655,302
1656,302
1657,302
1658,302
1659,302
1660,302
1661,302
1662,302
1663,302
1664,301
1665,301
1666,301
1667,301
1668,301
1669,301
1670,301
1671,300
1672,300
1673,300
1674,300
1675,300
1676,300
1677,299
1678,299
1679,299
1680,299
1681,299
1682,299
1683,299
1684,299
1685,299
1686,299
1687,298
1688,298
1689,298
1690,298
1691,298
1692,298
1693,298
1694,298
1695,298
1696,298
1697,298
1698,298
1699,297
1700,297
1701,297
1702,297
1703,297
1704,297
1705,297
1706,297
1707,297
1708,297
1709,297
1710,297
1711,296
1712,296
1713,296
1714,296
1715,296
1716,296
1717,295
1718,295
1719,295
1720,295
1721,295
1722,295
1723,294
1724,294
1725,294
1726,294
1727,294
1728,294
1729,294
1730,294
1731,294
1732,294
1733,294
1734,294
1735,294
1736,294
1737,294
1738,294
1739,293
1740,293
1741,293
1742,293
1743,293
1744,293
1745,293
1746,293
1747,293
1748,293
1749,293
1750,293
1751,293
1752,292
1753,292
1754,292
1755,292
1756,292
1757,292
1758,292
1759,292
1760,292
1761,291
1762,291
1763,291
1764,291
1765,291
1766,291
1767,291
1768,291
1769,291
1770,291
1771,291
1772,291
1773,290
1774,290
1775,290
1776,290
1777,290
1778,290
1779,290
1780,290
1781,290
1782,289
1783,289
1784,289
1785,289
1786,289
1787,289
1788,289
1789,289
1790,289
1791,289
1792,289
1793,289
1794,289
1795,289
1796,288
1797,288
1798,288
1799,288
1800,288
1801,288
1802,288
1803,288
1804,288
1805,288
1806,288
1807,287
1808,287
1809,287
1810,287
1811,287
1812,287
1813,287
1814,287
1815,287
1816,287
1817,287
1818,287
1819,287
1820,287
1821,287
1822,286
1823,286
1824,286
1825,286
1826,286
1827,286
1828,286
1829,286
1830,285
1831,285
1832,285
1833,285
1834,285
1835,285
1836,285
1837,285
1838,285
1839,285
1840,285
1841,285
1842,285
1843,285
1844,285
1845,285
1846,285
1847,284
1848,284
1849,284
1850,284
1851,284
1852,284
1853,284
1854,284
1855,284
1856,284
1857,284
1858,284
1859,284
1860,284
1861,284
1862,284
1863,283
1864,283
1865,283
1866,283
1867,283
1868,283
1869,282
1870,282
1871,282
1872,282
1873,282
1874,282
1875,282
1876,282
1877,282
1878,282
1879,282
1880,282
1881,282
1882,281
1883,281
1884,281
1885,281
1886,281
1887,281
1888,281
1889,281
1890,281
1891,281
1892,281
1893,281
1894,281
1895,281
1896,281
1897,281
1898,280
1899,280
1900,280
1901,280
1902,280
1903,280
1904,280
1905,280
1906,280
1907,280
1908,280
1909,280
1910,280
1911,280
1912,279
1913,279
1914,279
1915,279
1916,279
1917,279
1918,279
1919,279
1920,279
1921,279
1922,279
1923,279
1924,279
1925,279
1926,279
1927,279
1928,279
1929,278
1930,278
1931,278
1932,278
1933,278
1934,278
1935,278
1936,278
1937,278
1938,277
1939,277
1940,277
1941,277
1942,277
1943,277
1944,277
1945,277
1946,276
1947,276
1948,276
1949,276
1950,276
1951,276
1952,276
1953,276
1954,276
1955,276
1956,276
1957,276
1958,276
1959,276
1960,276
1961,276
1962,276
1963,276
1964,275
1965,275
1966,275
1967,275
1968,275
1969,275
1970,275
1971,275
1972,275
1973,275
1974,275
1975,275
1976,275
1977,275
1978,275
1979,275
1980,274
1981,274
1982,274
1983,274
1984,274
1985,274
1986,274
1987,274
1988,274
1989,274
1990,274
1991,274
1992,274
1993,274
1994,274
1995,274
1996,274
1997,274
1998,274
1999,274
2000,274
2001,274
2002,274
2003,274
2004,273
2005,273
2006,273
2007,273
2008,273
2009,273
2010,273
2011,273
2012,273
2013,273
2014,273
2015,273
2016,273
2017,273
2018,273
2019,273
2020,272
2021,272
2022,272
2023,272
2024,272
2025,272
2026,272
2027,272
2028,272
2029,272
2030,272
2031,272
2032,272
2033,272
2034,272
2035,272
2036,271
2037,271
2038,271
2039,271
2040,271
2041,271
2042,271
2043,271
2044,271
2045,271
2046,271
2047,271
2048,271
2049,271
2050,271
2051,271
2052,270
2053,270
2054,270
2055,270
2056,270
2057,270
2058,270
2059,270
2060,270
2061,270
2062,270
2063,270
2064,270
2065,270
2066,270
2067,270
2068,269
2069,269
2070,269
2071,269
2072,269
2073,269
2074,269
2075,269
2076,269
2077,269
2078,269
2079,269
2080,269
2081,269
2082,269
2083,268
2084,268
2085,268
2086,268
2087,268
2088,268
2089,268
2090,268
2091,268
2092,268
2093,268
2094,268
2095,268
2096,268
2097,268
2098,268
2099,268
2100,268
2101,267
2102,267
2103,267
2104,267
2105,267
2106,267
2107,267
2108,267
2109,267
2110,267
2111,267
2112,267
2113,267
2114,267
2115,267
2116,267
2117,266
2118,266
2119,266
2120,266
2121,266
2122,266
2123,266
2124,266
2125,266
2126,266
2127,266
2128,266
2129,266
2130,266
2131,266
2132,266
2133,266
2134,266
2135,266
2136,266
2137,266
2138,266
2139,266
2140,266
2141,266
2142,266
2143,266
2144,266
2145,265
2146,265
2147,265
2148,265
2149,265
2150,265
2151,265
2152,265
2153,265
2154,265
2155,265
2156,265
2157,265
2158,265
2159,265
2160,265
2161,265
2162,265
2163,265
2164,265
2165,265
2166,265
2167,265
2168,265
2169,265
2170,265
2171,264
2172,264
2173,264
2174,264
2175,264
2176,264
2177,264
2178,264
2179,264
2180,264
2181,264
2182,264
2183,264
2184,264
2185,264
2186,264
2187,264
2188,264
2189,264
2190,264
2191,264
2192,264
2193,264
2194,264
2195,264
2196,264
2197,263
2198,263
2199,263
2200,263
2201,263
2202,263
2203,263
2204,263
2205,263
2206,263
2207,263
2208,263
2209,263
2210,263
2211,263
2212,263
2213,262
2214,262
2215,262
2216,262
2217,262
2218,262
2219,262
2220,262
2221,262
2222,262
2223,262
2224,262
2225,262
2226,262
2227,262
2228,262
2229,262
2230,262
2231,262
2232,262
2233,262
2234,262
2235,261
2236,261
2237,261
2238,261
2239,261
2240,261
2241,261
2242,261
2243,261
2244,261
2245,261
2246,261
2247,261
2248,261
2249,261
2250,261
2251,261
2252,261
2253,260
2254,260
2255,260
2256,260
2257,260
2258,260
2259,260
2260,260
2261,260
2262,260
2263,260
2264,260
2265,260
2266,260
2267,260
2268,260
2269,260
2270,260
2271,260
2272,260
2273,260
2274,260
2275,260
2276,260
2277,260
2278,259
2279,259
2280,259
2281,259
2282,259
2283,259
2284,259
2285,259
2286,259
2287,259
2288,259
2289,259
2290,259
2291,259
2292,259
2293,259
2294,259
2295,259
2296,259
2297,259
2298,259
2299,259
2300,258
2301,258
2302,258
2303,258
2304,258
2305,258
2306,258
2307,258
2308,258
2309,258
2310,258
2311,258
2312,258
2313,258
2314,258
2315,258
2316,257
2317,257
2318,257
2319,257
2320,257
2321,257
2322,257
2323,257
2324,257
2325,257
2326,257
2327,257
2328,257
2329,256
2330,256
2331,256
2332,256
2333,256
2334,256
2335,256
2336,256
2337,256
2338,256
2339,256
2340,256
2341,256
2342,256
2343,256
2344,256
2345,256
2346,256
2347,256
2348,256
2349,256
2350,255
2351,255
2352,255
2353,255
2354,255
2355,255
2356,255
2357,255
2358,255
2359,255
2360,255
2361,255
2362,255
2363,255
2364,255
2365,255
2366,255
2367,255
2368,255
2369,255
2370,255
2371,255
2372,254
2373,254
2374,254
2375,254
2376,254
2377,254
2378,254
2379,254
2380,254
2381,254
2382,254
2383,254
2384,254
2385,254
2386,254
2387,254
2388,254
2389,253
2390,253
2391,253
2392,253
2393,253
2394,253
2395,253
2396,253
2397,253
2398,253
2399,253
2400,253
2401,253
2402,253
2403,253
2404,253
2405,253
2406,253
2407,253
2408,253
2409,253
2410,253
2411,253
2412,253
2413,252
2414,252
2415,252
2416,252
2417,252
2418,252
2419,252
2420,252
2421,252
2422,252
2423,252
2424,252
2425,252
2426,252
2427,252
2428,252
2429,252
2430,252
2431,252
2432,252
2433,252
2434,252
2435,252
2436,252
2437,251
2438,251
2439,251
2440,251
2441,251
2442,251
2443,251
2444,251
2445,251
2446,251
2447,251
2448,251
2449,251
2450,251
2451,251
2452,251
2453,251
2454,251
2455,251
2456,251
2457,250
2458,250
2459,250
2460,250
2461,250
2462,250
2463,250
2464,250
2465,250
2466,250
2467,250
2468,250
2469,250
2470,250
2471,250
2472,250
2473,250
2474,250
2475,250
2476,250
2477,250
2478,250
2479,250
2480,250
2481,250
2482,249
2483,249
2484,249
2485,249
2486,249
2487,249
2488,249
2489,249
2490,249
2491,249
2492,249
2493,249
2494,249
2495,249
2496,249
2497,249
2498,249
2499,249
2500,249
2501,249
2502,249
2503,249
2504,249
2505,249
2506,249
2507,248
2508,248
2509,248
2510,248
2511,248
2512,248
2513,248
2514,248
2515,248
2516,248
2517,248
2518,248
2519,248
2520,248
2521,248
2522,248
2523,248
2524,248
2525,248
2526,248
2527,248
2528,248
2529,248
2530,248
2531,248
2532,247
2533,247
2534,247
2535,247
2536,247
2537,247
2538,247
2539,247
2540,247
2541,247
2542,247
2543,247
2544,247
2545,247
2546,247
2547,247
2548,247
2549,247
2550,247
2551,247
2552,247
2553,247
2554,247
2555,247
2556,246
2557,246
2558,246
2559,246
2560,246
2561,246
2562,246
2563,246
2564,246
2565,246
2566,246
2567,246
2568,246
2569,246
2570,246
2571,246
2572,246
2573,246
2574,246
2575,246
2576,246
2577,246
2578,245
2579,245
2580,245
2581,245
2582,245
2583,245
2584,245
2585,245
2586,245
2587,245
2588,245
2589,245
2590,245
2591,245
2592,244
2593,244
2594,244
2595,244
2596,244
2597,244
2598,244
2599,244
2600,244
2601,244
2602,244
2603,244
2604,244
2605,244
2606,244
2607,244
2608,244
2609,244
2610,244
2611,244
2612,244
2613,244
2614,244
2615,244
2616,244
2617,244
2618,244
2619,244
2620,244
2621,244
2622,244
2623,244
2624,244
2625,243
2626,243
2627,243
2628,243
2629,243
2630,243
2631,243
2632,243
2633,243
2634,243
2635,243
2636,243
2637,243
2638,243
2639,243
2640,243
2641,243
2642,243
2643,242
2644,242
2645,242
2646,242
2647,242
2648,242
2649,242
2650,242
2651,242
2652,242
2653,242
2654,242
2655,242
2656,242
2657,242
2658,242
2659,242
2660,242
2661,242
2662,242
2663,242
2664,242
2665,242
2666,242
2667,242
2668,241
2669,241
2670,241
2671,241
2672,241
2673,241
2674,241
2675,241
2676,241
2677,241
2678,241
2679,241
2680,241
2681,241
2682,241
2683,241
2684,241
2685,241
2686,241
2687,241
2688,241
2689,241
2690,240
2691,240
2692,240
2693,240
2694,240
2695,240
2696,240
2697,240
2698,240
2699,240
2700,240
2701,240
2702,240
2703,240
2704,240
2705,240
2706,239
2707,239
2708,239
2709,239
2710,239
2711,239
2712,239
2713,239
2714,239
2715,239
2716,239
2717,239
2718,239
2719,239
2720,239
2721,239
2722,239
2723,239
2724,239
2725,239
2726,239
2727,239
2728,239
2729,239
2730,239
2731,239
2732,239
2733,238
2734,238
2735,238
2736,238
2737,238
2738,238
2739,238
2740,238
2741,238
2742,238
2743,238
2744,238
2745,238
2746,238
2747,238
2748,238
2749,238
2750,238
2751,238
2752,238
2753,238
2754,238
2755,238
2756,238
2757,238
2758,238
2759,238
2760,238
2761,238
2762,238
2763,237
2764,237
2765,237
2766,237
2767,237
2768,237
2769,237
2770,237
2771,237
2772,237
2773,237
2774,237
2775,237
2776,237
2777,237
2778,237
2779,237
2780,237
2781,237
2782,237
2783,237
2784,237
2785,236
2786,236
2787,236
2788,236
2789,236
2790,236
2791,236
2792,236
2793,236
2794,236
2795,236
2796,236
2797,236
2798,236
2799,236
2800,236
2801,236
2802,236
2803,236
2804,236
2805,236
2806,236
2807,235
2808,235
2809,235
2810,235
2811,235
2812,235
2813,235
2814,235
2815,235
2816,235
2817,235
2818,235
2819,235
2820,235
2821,235
2822,235
2823,235
2824,235
2825,235
2826,234
2827,234
2828,234
2829,234
2830,234
2831,234
2832,234
2833,234
2834,234
2835,234
2836,234
2837,234
2838,234
2839,234
2840,234
2841,234
2842,234
2843,234
2844,234
2845,234
2846,234
2847,234
2848,234
2849,234
2850,233
2851,233
2852,233
2853,233
2854,233
2855,233
2856,233
2857,233
2858,233
2859,233
2860,233
2861,233
2862,233
2863,233
2864,233
2865,233
2866,233
2867,233
2868,233
2869,233
2870,233
2871,233
2872,233
2873,233
2874,233
2875,233
2876,233
2877,233
2878,233
2879,233
2880,233
2881,232
2882,232
2883,232
2884,232
2885,232
2886,232
2887,232
2888,232
2889,232
2890,232
2891,232
2892,232
2893,232
2894,232
2895,232
2896,232
2897,232
2898,232
2899,232
2900,232
2901,232
2902,232
2903,232
2904,232
2905,232
2906,232
2907,232
2908,231
2909,231
2910,231
2911,231
2912,231
2913,231
2914,231
2915,231
2916,231
2917,231
2918,231
2919,231
2920,231
2921,231
2922,231
2923,230
2924,230
2925,230
2926,230
2927,230
2928,230
2929,230
2930,230
2931,230
2932,230
2933,230
2934,230
2935,230
2936,230
2937,230
2938,230
2939,230
2940,230
2941,230
2942,230
2943,230
2944,230
2945,230
2946,230
2947,230
2948,229
2949,229
2950,229
2951,229
2952,229
2953,229
2954,229
2955,229
2956,229
2957,229
2958,229
2959,229
2960,229
2961,229
2962,229
2963,229
2964,229
2965,229
2966,229
2967,229
2968,228
2969,228
2970,228
2971,228
2972,228
2973,228
2974,228
2975,228
2976,228
2977,228
2978,228
2979,228
2980,228
2981,228
2982,228
2983,228
2984,228
2985,228
2986,228
2987,228
2988,228
2989,228
2990,228
2991,228
2992,228
2993,228
2994,228
2995,228
2996,228
2997,228
2998,227
2999,227
3000,227
3001,227
3002,227
3003,227
3004,227
3005,227
3006,227
3007,227
3008,227
3009,227
3010,227
3011,227
3012,227
3013,227
3014,227
3015,227
3016,227
3017,227
3018,227
3019,227
3020,227
3021,226
3022,226
3023,226
3024,226
3025,226
3026,226
3027,226
3028,226
3029,226
3030,226
3031,226
3032,226
3033,226
3034,226
3035,226
3036,226
3037,226
3038,226
3039,226
3040,226
3041,226
3042,226
3043,226
3044,226
3045,226
3046,226
3047,225
3048,225
3049,225
3050,225
3051,225
3052,225
3053,225
3054,225
3055,225
3056,225
3057,225
3058,225
3059,225
3060,225
3061,224
3062,224
3063,224
3064,224
3065,224
3066,224
3067,224
3068,224
3069,224
3070,224
3071,224
3072,224
3073,224
3074,224
3075,224
3076,224
3077,224
3078,224
3079,224
3080,224
3081,224
3082,224
3083,223
3084,223
3085,223
3086,223
3087,223
3088,223
3089,223
3090,223
3091,223
3092,223
3093,223
3094,223
3095,223
3096,223
3097,223
3098,223
3099,223
3100,222
3101,222
3102,222
3103,222
3104,222
3105,222
3106,222
3107,222
3108,222
3109,222
3110,222
3111,221
3112,221
3113,221
3114,221
3115,221
3116,221
3117,221
3118,221
3119,221
3120,221
3121,221
3122,221
3123,221
3124,221
3125,221
3126,221
3127,221
3128,221
3129,221
3130,221
3131,221
3132,221
3133,221
3134,221
3135,221
3136,221
3137,221
3138,220
3139,220
3140,220
3141,220
3142,220
3143,220
3144,220
3145,220
3146,220
3147,220
3148,220
3149,220
3150,220
3151,220
3152,220
3153,220
3154,220
3155,220
3156,220
3157,220
3158,220
3159,220
3160,220
3161,219
3162,219
3163,219
3164,219
3165,219
3166,219
3167,219
3168,219
3169,219
3170,219
3171,219
3172,219
3173,219
3174,219
3175,219
3176,219
3177,219
3178,219
3179,219
3180,219
3181,219
3182,219
3183,219
3184,219
3185,219
3186,219
3187,219
3188,219
3189,218
3190,218
3191,218
3192,218
3193,218
3194,218
3195,218
3196,218
3197,218
3198,218
3199,218
3200,218
3201,218
3202,218
3203,218
3204,218
3205,218
3206,218
3207,218
3208,218
3209,218
3210,218
3211,218
3212,218
3213,218
3214,218
3215,217
3216,217
3217,217
3218,217
3219,217
3220,217
3221,217
3222,217
3223,217
3224,217
3225,217
3226,217
3227,217
3228,217
3229,216
3230,216
3231,216
3232,216
3233,216
3234,216
3235,216
3236,216
3237,216
3238,216
3239,216
3240,216
3241,216
3242,216
3243,216
3244,216
3245,216
3246,216
3247,216
3248,216
3249,216
3250,216
3251,215
3252,215
3253,215
3254,215
3255,215
3256,215
3257,215
3258,215
3259,215
3260,215
3261,215
3262,215
3263,215
3264,215
3265,215
3266,215
3267,215
3268,215
3269,215
3270,215
3271,215
3272,215
3273,215
3274,215
3275,214
3276,214
3277,214
3278,214
3279,214
3280,214
3281,214
3282,214
3283,214
3284,214
3285,214
3286,214
3287,214
3288,214
3289,214
3290,213
3291,213
3292,213
3293,213
3294,213
3295,213
3296,213
3297,213
3298,213
3299,213
3300,213
3301,213
3302,213
3303,213
3304,213
3305,213
3306,213
3307,213
3308,213
3309,213
3310,213
3311,212
3312,212
3313,212
3314,212
3315,212
3316,212
3317,212
3318,212
3319,212
3320,212
3321,212
3322,212
3323,212
3324,212
3325,212
3326,212
3327,212
3328,211
3329,211
3330,211
3331,211
3332,211
3333,211
3334,211
3335,211
3336,211
3337,211
3338,211
3339,211
3340,211
3341,211
3342,211
3343,211
3344,211
3345,211
3346,211
3347,211
3348,211
3349,211
3350,210
3351,210
3352,210
3353,210
3354,210
3355,210
3356,210
3357,210
3358,210
3359,210
3360,210
3361,210
3362,210
3363,210
3364,210
3365,210
3366,210
3367,210
3368,210
3369,209
3370,209
3371,209
3372,209
3373,209
3374,209
3375,209
3376,209
3377,209
3378,209
3379,209
3380,209
3381,209
3382,208
3383,208
3384,208
3385,208
3386,208
3387,208
3388,208
3389,208
3390,208
3391,208
3392,208
3393,208
3394,208
3395,208
3396,207
3397,207
3398,207
3399,207
3400,207
3401,207
3402,207
3403,207
3404,207
3405,207
3406,207
3407,207
3408,207
3409,207
3410,207
3411,207
3412,207
3413,206
3414,206
3415,206
3416,206
3417,206
3418,206
3419,206
3420,206
3421,206
3422,206
3423,206
3424,206
3425,206
3426,206
3427,206
3428,206
3429,206
3430,206
3431,206
3432,206
3433,206
3434,206
3435,205
3436,205
3437,205
3438,205
3439,205
3440,205
3441,205
3442,205
3443,205
3444,205
3445,205
3446,205
3447,205
3448,205
3449,205
3450,205
3451,205
3452,204
3453,204
3454,204
3455,204
3456,204
3457,204
3458,204
3459,204
3460,204
3461,204
3462,204
3463,204
3464,204
3465,204
3466,204
3467,204
3468,204
3469,204
3470,204
3471,204
3472,203
3473,203
3474,203
3475,203
3476,203
3477,203
3478,203
3479,203
3480,203
3481,203
3482,203
3483,203
3484,203
3485,203
3486,203
3487,203
3488,203
3489,202
3490,202
3491,202
3492,202
3493,202
3494,202
3495,202
3496,202
3497,202
3498,202
3499,202
3500,202
3501,202
3502,202
3503,202
3504,202
3505,202
3506,202
3507,202
3508,202
3509,202
3510,202
3511,201
3512,201
3513,201
3514,201
3515,201
3516,201
3517,201
3518,201
3519,201
3520,201
3521,201
3522,201
3523,200
3524,200
3525,200
3526,200
3527,200
3528,200
3529,200
3530,200
3531,200
3532,200
3533,200
3534,200
3535,200
3536,200
3537,200
3538,200
3539,200
3540,199
3541,199
3542,199
3543,199
3544,199
3545,199
3546,199
3547,199
3548,199
3549,199
3550,199
3551,199
3552,199
3553,199
3554,199
3555,198
3556,198
3557,198
3558,198
3559,198
3560,198
3561,198
3562,198
3563,198
3564,198
3565,198
3566,198
3567,198
3568,198
3569,198
3570,198
3571,198
3572,198
3573,197
3574,197
3575,197
3576,197
3577,197
3578,197
3579,197
3580,197
3581,197
3582,197
3583,197
3584,197
3585,197
3586,197
3587,197
3588,197
3589,197
3590,197
3591,197
3592,197
3593,196
3594,196
3595,196
3596,196
3597,196
3598,196
3599,196
3600,196
3601,196
3602,196
3603,196
3604,196
3605,196
3606,196
3607,196
3608,196
3609,196
3610,196
3611,195
3612,195
3613,195
3614,195
3615,195
3616,195
3617,195
3618,195
3619,195
3620,195
3621,195
3622,195
3623,195
3624,195
3625,195
3626,195
3627,195
3628,195
3629,195
3630,194
3631,194
3632,194
3633,194
3634,194
3635,194
3636,194
3637,194
3638,194
3639,194
3640,194
3641,194
3642,194
3643,194
3644,194
3645,194
3646,194
3647,194
3648,194
3649,194
3650,194
3651,194
3652,194
3653,194
3654,193
3655,193
3656,193
3657,193
3658,193
3659,193
3660,193
3661,193
3662,193
3663,192
3664,192
3665,192
3666,192
3667,192
3668,192
3669,192
3670,192
3671,192
3672,192
3673,192
3674,192
3675,191
3676,191
3677,191
3678,191
3679,191
3680,191
3681,191
3682,191
3683,191
3684,191
3685,191
3686,191
3687,191
3688,191
3689,191
3690,191
3691,190
3692,190
3693,190
3694,190
3695,190
3696,190
3697,190
3698,190
3699,190
3700,190
3701,190
3702,190
3703,190
3704,189
3705,189
3706,189
3707,189
3708,189
3709,189
3710,189
3711,189
3712,189
3713,189
3714,189
3715,189
3716,189
3717,189
3718,189
3719,189
3720,189
3721,189
3722,189
3723,189
3724,188
3725,188
3726,188
3727,188
3728,188
3729,188
3730,188
3731,188
3732,188
3733,188
3734,188
3735,188
3736,188
3737,188
3738,188
3739,188
3740,188
3741,188
3742,188
3743,187
3744,187
3745,187
3746,187
3747,187
3748,187
3749,186
3750,186
3751,186
3752,186
3753,186
3754,186
3755,186
3756,186
3757,186
3758,186
3759,186
3760,186
3761,186
3762,186
3763,186
3764,186
3765,185
3766,185
3767,185
3768,185
3769,185
3770,185
3771,185
3772,185
3773,185
3774,185
3775,185
3776,185
3777,185
3778,185
3779,185
3780,185
3781,185
3782,185
3783,185
3784,185
3785,185
3786,185
3787,185
3788,184
3789,184
3790,184
3791,184
3792,184
3793,184
3794,184
3795,184
3796,183
3797,183
3798,183
3799,183
3800,183
3801,183
3802,183
3803,183
3804,183
3805,183
3806,183
3807,183
3808,183
3809,183
3810,183
3811,182
3812,182
3813,182
3814,182
3815,182
3816,182
3817,182
3818,182
3819,182
3820,182
3821,182
3822,182
3823,182
3824,182
3825,181
3826,181
3827,181
3828,181
3829,181
3830,181
3831,181
3832,181
3833,181
3834,181
3835,181
3836,181
3837,180
3838,180
3839,180
3840,180
3841,180
3842,180
3843,180
3844,180
3845,180
3846,180
3847,180
3848,180
3849,179
3850,179
3851,179
3852,179
3853,179
3854,179
3855,179
3856,179
3857,179
3858,179
3859,179
3860,179
3861,179
3862,179
3863,179
3864,179
3865,179
3866,179
3867,179
3868,179
3869,179
3870,179
3871,178
3872,178
3873,178
3874,178
3875,178
3876,178
3877,178
3878,178
3879,178
3880,178
3881,178
3882,178
3883,178
3884,178
3885,177
3886,177
3887,177
3888,177
3889,177
3890,177
3891,177
3892,177
3893,177
3894,177
3895,177
3896,177
3897,177
3898,176
3899,176
3900,176
3901,176
3902,176
3903,176
3904,176
3905,176
3906,176
3907,176
3908,176
3909,176
3910,176
3911,176
3912,176
3913,176
3914,175
3915,175
3916,175
3917,175
3918,175
3919,175
3920,175
3921,175
3922,175
3923,175
3924,175
3925,175
3926,175
3927,175
3928,175
3929,175
3930,175
3931,175
3932,175
3933,175
3934,175
3935,175
3936,174
3937,174
3938,174
3939,174
3940,174
3941,174
3942,174
3943,174
3944,174
3945,174
3946,174
3947,174
3948,174
3949,174
3950,174
3951,174
3952,174
3953,174
3954,173
3955,173
3956,173
3957,173
3958,173
3959,173
3960,173
3961,173
3962,173
3963,173
3964,173
3965,173
3966,172
3967,172
3968,172
3969,172
3970,172
3971,172
3972,172
3973,172
3974,172
3975,172
3976,172
3977,172
3978,172
3979,172
3980,172
3981,172
3982,172
3983,172
3984,172
3985,172
3986,172
3987,172
3988,172
3989,172
3990,171
3991,171
3992,171
3993,171
3994,171
3995,171
3996,171
3997,171
3998,171
3999,171
4000,171
4001,171
4002,171
4003,171
4004,171
4005,171
4006,171
4007,171
4008,171
4009,171
4010,171
4011,170
4012,170
4013,170
4014,170
4015,170
4016,170
4017,170
4018,170
4019,170
4020,170
4021,170
4022,170
4023,169
4024,169
4025,169
4026,169
4027,169
4028,169
4029,169
4030,169
4031,169
4032,169
4033,169
4034,169
4035,168
4036,168
4037,168
4038,168
4039,168
4040,168
4041,167
4042,167
4043,167
4044,167
4045,167
4046,167
4047,167
4048,167
4049,167
4050,167
4051,167
4052,167
4053,167
4054,167
4055,167
4056,167
4057,167
4058,167
4059,167
4060,167
4061,167
4062,166
4063,166
4064,166
4065,166
4066,166
4067,166
4068,166
4069,166
4070,166
4071,166
4072,166
4073,166
4074,166
4075,166
4076,166
4077,166
4078,165
4079,165
4080,165
4081,165
4082,165
4083,165
4084,165
4085,165
4086,165
4087,165
4088,165
4089,165
4090,164
4091,164
4092,164
4093,164
4094,164
4095,164
4096,164
4097,164
4098,163
4099,163
4100,163
4101,163
4102,163
4103,163
4104,163
4105,163
4106,163
4107,163
4108,163
4109,163
4110,163
4111,162
4112,162
4113,162
4114,162
4115,162
4116,162
4117,162
4118,162
4119,162
4120,162
4121,162
4122,162
4123,162
4124,162
4125,162
4126,162
4127,162
4128,161
4129,161
4130,161
4131,161
4132,161
4133,161
4134,161
4135,161
4136,161
4137,161
4138,161
4139,161
4140,161
4141,160
4142,160
4143,160
4144,160
4145,160
4146,160
4147,160
4148,160
4149,160
4150,160
4151,160
4152,160
4153,160
4154,160
4155,160
4156,160
4157,160
4158,160
4159,160
4160,160
4161,160
4162,160
4163,160
4164,159
4165,159
4166,159
4167,159
4168,159
4169,159
4170,159
4171,159
4172,159
4173,158
4174,158
4175,158
4176,158
4177,158
4178,158
4179,158
4180,158
4181,158
4182,158
4183,157
4184,157
4185,157
4186,157
4187,157
4188,157
4189,157
4190,157
4191,157
4192,157
4193,157
4194,156
4195,156
4196,156
4197,156
4198,156
4199,156
4200,156
4201,156
4202,155
4203,155
4204,155
4205,155
4206,155
4207,155
4208,155
4209,155
4210,155
4211,155
4212,155
4213,155
4214,154
4215,154
4216,154
4217,154
4218,154
4219,154
4220,154
4221,154
4222,154
4223,154
4224,154
4225,154
4226,154
4227,154
4228,154
4229,154
4230,153
4231,153
4232,153
4233,153
4234,153
4235,153
4236,153
4237,153
4238,153
4239,152
4240,152
4241,152
4242,152
4243,152
4244,152
4245,152
4246,152
4247,152
4248,152
4249,152
4250,151
4251,151
4252,151
4253,151
4254,151
4255,151
4256,151
4257,151
4258,151
4259,151
4260,150
4261,150
4262,150
4263,150
4264,150
4265,150
4266,150
4267,150
4268,150
4269,150
4270,150
4271,150
4272,149
4273,149
4274,149
4275,149
4276,149
4277,149
4278,149
4279,149
4280,149
4281,149
4282,149
4283,149
4284,148
4285,148
4286,148
4287,148
4288,148
4289,148
4290,148
4291,148
4292,148
4293,148
4294,148
4295,148
4296,148
4297,148
4298,148
4299,147
4300,147
4301,147
4302,147
4303,147
4304,147
4305,147
4306,146
4307,146
4308,146
4309,146
4310,146
4311,146
4312,146
4313,146
4314,146
4315,146
4316,146
4317,146
4318,146
4319,146
4320,145
4321,145
4322,145
4323,145
4324,145
4325,145
4326,145
4327,145
4328,145
4329,145
4330,145
4331,145
4332,144
4333,144
4334,144
4335,144
4336,144
4337,144
4338,144
4339,144
4340,144
4341,144
4342,144
4343,144
4344,144
4345,144
4346,144
4347,143
4348,143
4349,143
4350,143
4351,143
4352,143
4353,143
4354,143
4355,142
4356,142
4357,142
4358,142
4359,142
4360,141
4361,141
4362,141
4363,141
4364,141
4365,141
4366,141
4367,141
4368,141
4369,141
4370,141
4371,141
4372,141
4373,140
4374,140
4375,140
4376,140
4377,140
4378,140
4379,140
4380,140
4381,140
4382,140
4383,140
4384,139
4385,139
4386,139
4387,139
4388,139
4389,139
4390,139
4391,139
4392,139
4393,139
4394,139
4395,139
4396,139
4397,138
4398,138
4399,138
4400,138
4401,138
4402,138
4403,138
4404,138
4405,138
4406,138
4407,138
4408,138
4409,138
4410,138
4411,138
4412,138
4413,138
4414,137
4415,137
4416,137
4417,137
4418,137
4419,137
4420,137
4421,137
4422,137
4423,137
4424,137
4425,137
4426,137
4427,137
4428,136
4429,136
4430,136
4431,136
4432,136
4433,136
4434,136
4435,136
4436,136
4437,136
4438,136
4439,136
4440,136
4441,136
4442,136
4443,136
4444,135
4445,135
4446,135
4447,135
4448,135
4449,135
4450,135
4451,135
4452,135
4453,134
4454,134
4455,134
4456,134
4457,134
4458,134
4459,134
4460,134
4461,134
4462,134
4463,133
4464,133
4465,133
4466,133
4467,133
4468,133
4469,133
4470,133
4471,133
4472,133
4473,132
4474,132
4475,132
4476,132
4477,132
4478,132
4479,132
4480,132
4481,132
4482,132
4483,132
4484,132
4485,131
4486,131
4487,131
4488,131
4489,131
4490,131
4491,131
4492,130
4493,130
4494,130
4495,130
4496,130
4497,130
4498,130
4499,130
4500,130
4501,130
4502,130
4503,130
4504,129
4505,129
4506,129
4507,129
4508,129
4509,129
4510,129
4511,129
4512,129
4513,129
4514,128
4515,128
4516,128
4517,128
4518,128
4519,128
4520,128
4521,128
4522,128
4523,128
4524,128
4525,127
4526,127
4527,127
4528,127
4529,127
4530,127
4531,127
4532,127
4533,126
4534,126
4535,126
4536,126
4537,126
4538,126
4539,126
4540,125
4541,125
4542,125
4543,125
4544,124
4545,124
4546,124
4547,124
4548,124
4549,124
4550,124
4551,124
4552,124
4553,124
4554,124
4555,124
4556,124
4557,123
4558,123
4559,123
4560,123
4561,123
4562,123
4563,123
4564,123
4565,123
4566,122
4567,122
4568,122
4569,122
4570,122
4571,122
4572,122
4573,122
4574,122
4575,121
4576,121
4577,121
4578,121
4579,121
4580,121
4581,121
4582,121
4583,121
4584,121
4585,121
4586,121
4587,121
4588,120
4589,120
4590,120
4591,120
4592,120
4593,120
4594,120
4595,119
4596,119
4597,119
4598,119
4599,119
4600,119
4601,119
4602,119
4603,118
4604,118
4605,118
4606,118
4607,118
4608,118
4609,118
4610,118
4611,118
4612,117
4613,117
4614,117
4615,117
4616,117
4617,117
4618,117
4619,117
4620,117
4621,117
4622,117
4623,117
4624,116
4625,116
4626,116
4627,116
4628,116
4629,116
4630,116
4631,116
4632,116
4633,116
4634,116
4635,116
4636,115
4637,115
4638,115
4639,115
4640,115
4641,115
4642,115
4643,115
4644,115
4645,115
4646,115
4647,115
4648,114
4649,114
4650,114
4651,114
4652,114
4653,114
4654,114
4655,113
4656,113
4657,113
4658,113
4659,113
4660,113
4661,113
4662,113
4663,113
4664,113
4665,113
4666,113
4667,113
4668,113
4669,112
4670,112
4671,112
4672,112
4673,112
4674,112
4675,112
4676,112
4677,112
4678,112
4679,112
4680,112
4681,112
4682,112
4683,112
4684,111
4685,111
4686,111
4687,111
4688,111
4689,111
4690,111
4691,111
4692,110
4693,110
4694,110
4695,110
4696,110
4697,110
4698,110
4699,110
4700,109
4701,109
4702,109
4703,109
4704,109
4705,109
4706,109
4707,109
4708,109
4709,109
4710,108
4711,108
4712,108
4713,108
4714,108
4715,108
4716,108
4717,107
4718,107
4719,107
4720,107
4721,107
4722,107
4723,107
4724,107
4725,107
4726,107
4727,107
4728,107
4729,107
4730,107
4731,107
4732,106
4733,106
4734,106
4735,106
4736,106
4737,106
4738,106
4739,106
4740,106
4741,106
4742,105
4743,105
4744,105
4745,105
4746,105
4747,105
4748,105
4749,105
4750,105
4751,105
4752,104
4753,104
4754,104
4755,104
4756,104
4757,104
4758,103
4759,103
4760,103
4761,103
4762,103
4763,103
4764,103
4765,103
4766,103
4767,103
4768,103
4769,103
4770,102
4771,102
4772,102
4773,102
4774,102
4775,102
4776,102
4777,101
4778,101
4779,101
4780,101
4781,101
4782,101
4783,101
4784,101
4785,101
4786,101
4787,100
4788,100
4789,100
4790,100
4791,100
4792,100
4793,100
4794,100
4795,100
4796,100
4797,99
4798,99
4799,99
4800,99
4801,99
4802,99
4803,99
4804,99
4805,99
4806,98
4807,98
4808,98
4809,98
4810,98
4811,98
4812,98
4813,98
4814,98
4815,97
4816,97
4817,97
4818,97
4819,97
4820,97
4821,97
4822,97
4823,97
4824,97
4825,97
4826,96
4827,96
4828,96
4829,96
4830,96
4831,96
4832,96
4833,96
4834,95
4835,95
4836,95
4837,95
4838,95
4839,95
4840,95
4841,95
4842,95
4843,95
4844,95
4845,95
4846,95
4847,94
4848,94
4849,94
4850,94
4851,94
4852,94
4853,94
4854,94
4855,94
4856,93
4857,93
4858,93
4859,93
4860,93
4861,93
4862,93
4863,93
4864,93
4865,93
4866,93
4867,93
4868,93
4869,92
4870,92
4871,92
4872,92
4873,91
4874,91
4875,91
4876,91
4877,91
4878,91
4879,91
4880,91
4881,91
4882,91
4883,90
4884,90
4885,90
4886,90
4887,90
4888,90
4889,90
4890,90
4891,90
4892,90
4893,90
4894,90
4895,90
4896,90
4897,90
4898,89
4899,89
4900,89
4901,89
4902,89
4903,89
4904,89
4905,89
4906,89
4907,89
4908,89
4909,89
4910,89
4911,89
4912,88
4913,88
4914,88
4915,88
4916,88
4917,88
4918,88
4919,88
4920,88
4921,87
4922,87
4923,87
4924,87
4925,87
4926,87
4927,87
4928,87
4929,86
4930,86
4931,86
4932,86
4933,86
4934,86
4935,86
4936,85
4937,85
4938,85
4939,85
4940,85
4941,85
4942,85
4943,85
4944,85
4945,85
4946,85
4947,85
4948,85
4949,85
4950,85
4951,84
4952,84
4953,84
4954,84
4955,84
4956,84
4957,84
4958,84
4959,84
4960,84
4961,84
4962,84
4963,84
4964,83
4965,83
4966,83
4967,83
4968,83
4969,83
4970,83
4971,83
4972,83
4973,83
4974,82
4975,82
4976,82
4977,82
4978,82
4979,82
4980,82
4981,82
4982,82
4983,82
4984,82
4985,82
4986,82
4987,82
4988,82
4989,82
4990,81
4991,81
4992,81
4993,81
4994,81
4995,81
4996,81
4997,81
4998,81
4999,81
5000,81
5001,81
5002,81
5003,81
5004,81
5005,81
5006,81
5007,80
5008,80
5009,80
5010,80
5011,80
5012,80
5013,80
5014,80
5015,80
5016,80
5017,80
5018,80
5019,80
5020,80
5021,80
5022,79
5023,79
5024,79
5025,79
5026,79
5027,79
5028,79
5029,79
5030,79
5031,78
5032,78
5033,78
5034,78
5035,78
5036,78
5037,78
5038,78
5039,78
5040,78
5041,78
5042,78
5043,77
5044,77
5045,77
5046,77
5047,77
5048,77
5049,77
5050,77
5051,76
5052,76
5053,76
5054,76
5055,76
5056,76
5057,76
5058,76
5059,76
5060,76
5061,76
5062,75
5063,75
5064,75
5065,75
5066,75
5067,75
5068,75
5069,75
5070,75
5071,75
5072,75
5073,75
5074,75
5075,74
5076,74
5077,74
5078,74
5079,74
5080,74
5081,74
5082,74
5083,74
5084,74
5085,74
5086,74
5087,74
5088,74
5089,74
5090,74
5091,74
5092,74
5093,74
5094,74
5095,74
5096,74
5097,74
5098,73
5099,73
5100,73
5101,73
5102,73
5103,73
5104,73
5105,73
5106,73
5107,73
5108,72
5109,72
5110,72
5111,72
5112,72
5113,72
5114,72
5115,72
5116,72
5117,72
5118,72
5119,72
5120,71
5121,71
5122,71
5123,71
5124,71
5125,71
5126,71
5127,71
5128,71
5129,71
5130,71
5131,71
5132,71
5133,71
5134,71
5135,71
5136,71
5137,70
5138,70
5139,70
5140,70
5141,70
5142,70
5143,70
5144,70
5145,70
5146,70
5147,70
5148,70
5149,70
5150,70
5151,70
5152,69
5153,69
5154,69
5155,69
5156,69
5157,69
5158,69
5159,69
5160,69
5161,69
5162,69
5163,69
5164,68
5165,68
5166,68
5167,68
5168,68
5169,68
5170,68
5171,68
5172,68
5173,68
5174,68
5175,68
5176,67
5177,67
5178,67
5179,67
5180,67
5181,67
5182,67
5183,67
5184,67
5185,67
5186,67
5187,67
5188,66
5189,66
5190,66
5191,66
5192,66
5193,66
5194,66
5195,66
5196,66
5197,66
5198,66
5199,66
5200,66
5201,65
5202,65
5203,65
5204,65
5205,65
5206,65
5207,65
5208,65
5209,65
5210,65
5211,65
5212,65
5213,65
5214,64
5215,64
5216,64
5217,64
5218,64
5219,64
5220,64
5221,64
5222,64
5223,64
5224,64
5225,64
5226,64
5227,64
5228,64
5229,63
5230,63
5231,63
5232,63
5233,63
5234,63
5235,63
5236,63
5237,63
5238,63
5239,63
5240,63
5241,63
5242,63
5243,63
5244,63
5245,62
5246,62
5247,62
5248,62
5249,62
5250,62
5251,62
5252,62
5253,62
5254,62
5255,62
5256,61
5257,61
5258,61
5259,61
5260,61
5261,61
5262,61
5263,61
5264,61
5265,61
5266,61
5267,61
5268,61
5269,61
5270,61
5271,61
5272,61
5273,61
5274,60
5275,60
5276,60
5277,60
5278,60
5279,60
5280,60
5281,60
5282,60
5283,60
5284,60
5285,60
5286,60
5287,60
5288,60
5289,60
5290,60
5291,60
5292,60
5293,60
5294,59
5295,59
5296,59
5297,59
5298,59
5299,59
5300,59
5301,59
5302,59
5303,59
5304,59
5305,59
5306,59
5307,59
5308,59
5309,58
5310,58
5311,58
5312,58
5313,58
5314,58
5315,58
5316,58
5317,58
5318,58
5319,58
5320,58
5321,57
5322,57
5323,57
5324,57
5325,57
5326,57
5327,57
5328,57
5329,57
5330,57
5331,57
5332,57
5333,57
5334,57
5335,56
5336,56
5337,56
5338,56
5339,56
5340,56
5341,56
5342,56
5343,56
5344,56
5345,56
5346,56
5347,56
5348,55
5349,55
5350,55
5351,55
5352,55
5353,55
5354,55
5355,55
5356,55
5357,54
5358,54
5359,54
5360,54
5361,54
5362,54
5363,54
5364,54
5365,54
5366,54
5367,54
5368,54
5369,54
5370,54
5371,54
5372,54
5373,53
5374,53
5375,53
5376,53
5377,53
5378,53
5379,53
5380,53
5381,53
5382,53
5383,53
5384,53
5385,53
5386,53
5387,53
5388,53
5389,53
5390,53
5391,53
5392,53
5393,52
5394,52
5395,52
5396,52
5397,52
5398,52
5399,52
5400,52
5401,52
5402,52
5403,52
5404,52
5405,52
5406,52
5407,52
5408,52
5409,52
5410,52
5411,52
5412,52
5413,52
5414,52
5415,52
5416,52
5417,52
5418,51
5419,51
5420,51
5421,51
5422,51
5423,51
5424,51
5425,51
5426,51
5427,51
5428,51
5429,51
5430,51
5431,50
5432,50
5433,50
5434,50
5435,50
5436,50
5437,50
5438,50
5439,50
5440,50
5441,50
5442,50
5443,50
5444,50
5445,50
5446,50
5447,50
5448,49
5449,49
5450,49
5451,49
5452,49
5453,49
5454,49
5455,49
5456,49
5457,49
5458,49
5459,49
5460,49
5461,49
5462,49
5463,49
5464,49
5465,49
5466,49
5467,48
5468,48
5469,48
5470,48
5471,48
5472,48
5473,48
5474,48
5475,48
5476,48
5477,48
5478,48
5479,48
5480,48
5481,48
5482,48
5483,48
5484,48
5485,48
5486,47
5487,47
5488,47
5489,47
5490,47
5491,47
5492,47
5493,47
5494,47
5495,47
5496,47
5497,47
5498,47
5499,47
5500,47
5501,47
5502,46
5503,46
5504,46
5505,46
5506,46
5507,46
5508,46
5509,46
5510,46
5511,46
5512,46
5513,46
5514,46
5515,46
5516,46
5517,46
5518,46
5519,46
5520,46
5521,45
5522,45
5523,45
5524,45
5525,45
5526,45
5527,45
5528,45
5529,45
5530,45
5531,45
5532,45
5533,45
5534,45
5535,45
5536,45
5537,45
5538,45
5539,45
5540,45
5541,45
5542,45
5543,45
5544,45
5545,45
5546,44
5547,44
5548,44
5549,44
5550,44
5551,44
5552,44
5553,44
5554,44
5555,44
5556,44
5557,44
5558,44
5559,44
5560,44
5561,44
5562,44
5563,43
5564,43
5565,43
5566,43
5567,43
5568,43
5569,43
5570,43
5571,43
5572,43
5573,43
5574,43
5575,43
5576,43
5577,43
5578,43
5579,43
5580,43
5581,43
5582,43
5583,43
5584,43
5585,43
5586,43
5587,43
5588,43
5589,43
5590,43
5591,43
5592,43
5593,43
5594,42
5595,42
5596,42
5597,42
5598,42
5599,42
5600,42
5601,42
5602,42
5603,42
5604,42
5605,42
5606,42
5607,42
5608,42
5609,42
5610,42
5611,42
5612,42
5613,42
5614,41
5615,41
5616,41
5617,41
5618,41
5619,41
5620,41
5621,41
5622,41
5623,41
5624,41
5625,41
5626,41
5627,41
5628,41
5629,41
5630,41
5631,40
5632,40
5633,40
5634,40
5635,40
5636,40
5637,40
5638,40
5639,40
5640,40
5641,40
5642,40
5643,40
5644,40
5645,40
5646,40
5647,40
5648,40
5649,40
5650,40
5651,39
5652,39
5653,39
5654,39
5655,39
5656,39
5657,39
5658,39
5659,39
5660,39
5661,39
5662,39
5663,39
5664,39
5665,39
5666,39
5667,39
5668,39
5669,39
5670,39
5671,39
5672,39
5673,39
5674,39
5675,39
5676,39
5677,39
5678,38
5679,38
5680,38
5681,38
5682,38
5683,38
5684,38
5685,38
5686,38
5687,38
5688,38
5689,38
5690,38
5691,38
5692,38
5693,38
5694,38
5695,38
5696,38
5697,38
5698,38
5699,38
5700,38
5701,38
5702,37
5703,37
5704,37
5705,37
5706,37
5707,37
5708,37
5709,37
5710,37
5711,37
5712,37
5713,37
5714,37
5715,37
5716,37
5717,37
5718,36
5719,36
5720,36
5721,36
5722,36
5723,36
5724,36
5725,36
5726,36
5727,36
5728,36
5729,36
5730,36
5731,36
5732,36
5733,36
5734,36
5735,36
5736,36
5737,36
5738,36
5739,36
5740,36
5741,36
5742,36
5743,35
5744,35
5745,35
5746,35
5747,35
5748,35
5749,35
5750,35
5751,35
5752,35
5753,35
5754,35
5755,35
5756,35
5757,35
5758,35
5759,35
5760,35
5761,35
5762,35
5763,35
5764,35
5765,35
5766,35
5767,35
5768,35
5769,35
5770,35
5771,34
5772,34
5773,34
5774,34
5775,34
5776,34
5777,34
5778,34
5779,34
5780,34
5781,34
5782,34
5783,34
5784,34
5785,34
5786,34
5787,34
5788,34
5789,34
5790,34
5791,34
5792,34
5793,34
5794,33
5795,33
5796,33
5797,33
5798,33
5799,33
5800,33
5801,33
5802,33
5803,33
5804,33
5805,33
5806,33
5807,33
5808,33
5809,33
5810,33
5811,33
5812,33
5813,33
5814,33
5815,33
5816,33
5817,33
5818,33
5819,32
5820,32
5821,32
5822,32
5823,32
5824,32
5825,32
5826,32
5827,32
5828,32
5829,32
5830,32
5831,32
5832,32
5833,32
5834,32
5835,32
5836,32
5837,32
5838,32
5839,31
5840,31
5841,31
5842,31
5843,31
5844,31
5845,31
5846,31
5847,31
5848,31
5849,31
5850,31
5851,31
5852,31
5853,31
5854,31
5855,31
5856,31
5857,31
5858,31
5859,31
5860,31
5861,31
5862,31
5863,31
5864,30
5865,30
5866,30
5867,30
5868,30
5869,30
5870,30
5871,30
5872,30
5873,30
5874,30
5875,30
5876,30
5877,30
5878,30
5879,30
5880,30
5881,30
5882,30
5883,30
5884,30
5885,30
5886,30
5887,30
5888,30
5889,30
5890,30
5891,30
5892,30
5893,30
5894,30
5895,29
5896,29
5897,29
5898,29
5899,29
5900,29
5901,29
5902,29
5903,29
5904,29
5905,29
5906,29
5907,29
5908,29
5909,29
5910,29
5911,29
5912,29
5913,29
5914,29
5915,29
5916,29
5917,29
5918,29
5919,29
5920,29
5921,28
5922,28
5923,28
5924,28
5925,28
5926,28
5927,28
5928,28
5929,28
5930,28
5931,28
5932,28
5933,28
5934,28
5935,28
5936,28
5937,28
5938,28
5939,28
5940,28
5941,28
5942,28
5943,28
5944,28
5945,28
5946,28
5947,28
5948,27
5949,27
5950,27
5951,27
5952,27
5953,27
5954,27
5955,27
5956,27
5957,27
5958,27
5959,27
5960,27
5961,27
5962,27
5963,27
5964,27
5965,27
5966,27
5967,27
5968,27
5969,27
5970,26
5971,26
5972,26
5973,26
5974,26
5975,26
5976,26
5977,26
5978,26
5979,26
5980,26
5981,26
5982,26
5983,26
5984,26
5985,26
5986,26
5987,26
5988,26
5989,26
5990,26
5991,26
5992,26
5993,26
5994,26
5995,26
5996,26
5997,26
5998,26
5999,26
6000,26
6001,25
6002,25
6003,25
6004,25
6005,25
6006,25
6007,25
6008,25
6009,25
6010,25
6011,25
6012,25
6013,25
6014,25
6015,25
6016,25
6017,25
6018,25
6019,25
6020,25
6021,25
6022,25
6023,25
6024,25
6025,25
6026,25
6027,25
6028,25
6029,25
6030,25
6031,24
6032,24
6033,24
6034,24
6035,24
6036,24
6037,24
6038,24
6039,24
6040,24
6041,24
6042,24
6043,24
6044,24
6045,24
6046,24
6047,24
6048,24
6049,24
6050,24
6051,24
6052,24
6053,24
6054,24
6055,24
6056,24
6057,24
6058,24
6059,24
6060,24
6061,24
6062,23
6063,23
6064,23
6065,23
6066,23
6067,23
6068,23
6069,23
6070,23
6071,23
6072,23
6073,23
6074,23
6075,23
6076,23
6077,23
6078,23
6079,23
6080,23
6081,23
6082,23
6083,23
6084,23
6085,23
6086,23
6087,23
6088,23
6089,23
6090,23
6091,23
6092,23
6093,23
6094,23
6095,23
6096,23
6097,23
6098,22
6099,22
6100,22
6101,22
6102,22
6103,22
6104,22
6105,22
6106,22
6107,22
6108,22
6109,22
6110,22
6111,22
6112,22
6113,22
6114,22
6115,22
6116,22
6117,22
6118,22
6119,22
6120,22
6121,22
6122,22
6123,22
6124,22
6125,22
6126,22
6127,22
6128,22
6129,22
6130,22
6131,22
6132,22
6133,22
6134,22
6135,22
6136,22
6137,22
6138,22
6139,22
6140,22
6141,22
6142,22
6143,22
6144,22
6145,22
6146,22
6147,22
6148,21
6149,21
6150,21
6151,21
6152,21
6153,21
6154,21
6155,21
6156,21
6157,21
6158,21
6159,21
6160,21
6161,21
6162,21
6163,21
6164,21
6165,21
6166,21
6167,21
6168,21
6169,21
6170,21
6171,21
6172,21
6173,21
6174,21
6175,21
6176,21
6177,21
6178,21
6179,21
6180,21
6181,21
6182,21
6183,21
6184,21
6185,21
6186,21
6187,20
6188,20
6189,20
6190,20
6191,20
6192,20
6193,20
6194,20
6195,20
6196,20
6197,20
6198,20
6199,20
6200,20
6201,20
6202,20
6203,20
6204,20
6205,20
6206,20
6207,20
6208,20
6209,20
6210,20
6211,20
6212,20
6213,20
6214,20
6215,20
6216,20
6217,20
6218,20
6219,20
6220,20
6221,20
6222,20
6223,20
6224,20
6225,20
6226,20
6227,20
6228,20
6229,20
6230,20
6231,20
6232,20
6233,20
6234,19
6235,19
6236,19
6237,19
6238,19
6239,19
6240,19
6241,19
6242,19
6243,19
6244,19
6245,19
6246,19
6247,19
6248,19
6249,19
6250,19
6251,19
6252,19
6253,19
6254,19
6255,19
6256,19
6257,19
6258,19
6259,19
6260,19
6261,19
6262,19
6263,19
6264,19
6265,19
6266,19
6267,19
6268,19
6269,19
6270,19
6271,19
6272,19
6273,19
6274,19
6275,19
6276,19
6277,19
6278,19
6279,19
6280,19
6281,18
6282,18
6283,18
6284,18
6285,18
6286,18
6287,18
6288,18
6289,18
6290,18
6291,18
6292,18
6293,18
6294,18
6295,18
6296,18
6297,18
6298,18
6299,18
6300,18
6301,18
6302,18
6303,18
6304,18
6305,18
6306,18
6307,18
6308,18
6309,18
6310,18
6311,18
6312,18
6313,18
6314,18
6315,18
6316,18
6317,18
6318,18
6319,18
6320,18
6321,18
6322,17
6323,17
6324,17
6325,17
6326,17
6327,17
6328,17
6329,17
6330,17
6331,17
6332,17
6333,17
6334,17
6335,17
6336,17
6337,17
6338,17
6339,17
6340,17
6341,17
6342,17
6343,17
6344,17
6345,17
6346,17
6347,17
6348,17
6349,17
6350,17
6351,17
6352,17
6353,17
6354,17
6355,17
6356,17
6357,17
6358,17
6359,17
6360,17
6361,16
6362,16
6363,16
6364,16
6365,16
6366,16
6367,16
6368,16
6369,16
6370,16
6371,16
6372,16
6373,16
6374,16
6375,16
6376,16
6377,16
6378,16
6379,16
6380,16
6381,16
6382,16
6383,16
6384,16
6385,16
6386,16
6387,16
6388,16
6389,16
6390,16
6391,16
6392,16
6393,16
6394,16
6395,16
6396,16
6397,16
6398,16
6399,16
6400,16
6401,16
6402,16
6403,16
6404,16
6405,16
6406,16
6407,16
6408,16
6409,16
6410,16
6411,16
6412,15
6413,15
6414,15
6415,15
6416,15
6417,15
6418,15
6419,15
6420,15
6421,15
6422,15
6423,15
6424,15
6425,15
6426,15
6427,15
6428,15
6429,15
6430,15
6431,15
6432,15
6433,15
6434,15
6435,15
6436,15
6437,15
6438,15
6439,15
6440,15
6441,15
6442,15
6443,15
6444,15
6445,15
6446,15
6447,15
6448,15
6449,15
6450,15
6451,15
6452,15
6453,15
6454,15
6455,15
6456,15
6457,15
6458,15
6459,15
6460,15
6461,15
6462,15
6463,15
6464,15
6465,15
6466,15
6467,15
6468,14
6469,14
6470,14
6471,14
6472,14
6473,14
6474,14
6475,14
6476,14
6477,14
6478,14
6479,14
6480,14
6481,14
6482,14
6483,14
6484,14
6485,14
6486,14
6487,14
6488,14
6489,14
6490,14
6491,14
6492,14
6493,14
6494,14
6495,14
6496,14
6497,14
6498,14
6499,14
6500,14
6501,14
6502,14
6503,14
6504,14
6505,14
6506,14
6507,14
6508,14
6509,14
6510,14
6511,14
6512,14
6513,14
6514,13
6515,13
6516,13
6517,13
6518,13
6519,13
6520,13
6521,13
6522,13
6523,13
6524,13
6525,13
6526,13
6527,13
6528,13
6529,13
6530,13
6531,13
6532,13
6533,13
6534,13
6535,13
6536,13
6537,13
6538,13
6539,13
6540,13
6541,13
6542,13
6543,13
6544,13
6545,13
6546,13
6547,13
6548,13
6549,13
6550,13
6551,13
6552,13
6553,13
6554,13
6555,13
6556,13
6557,13
6558,13
6559,13
6560,13
6561,13
6562,12
6563,12
6564,12
6565,12
6566,12
6567,12
6568,12
6569,12
6570,12
6571,12
6572,12
6573,12
6574,12
6575,12
6576,12
6577,12
6578,12
6579,12
6580,12
6581,12
6582,12
6583,12
6584,12
6585,12
6586,12
6587,12
6588,12
6589,12
6590,12
6591,12
6592,12
6593,12
6594,12
6595,12
6596,12
6597,12
6598,12
6599,12
6600,12
6601,12
6602,12
6603,12
6604,12
6605,12
6606,12
6607,12
6608,12
6609,12
6610,12
6611,12
6612,11
6613,11
6614,11
6615,11
6616,11
6617,11
6618,11
6619,11
6620,11
6621,11
6622,11
6623,11
6624,11
6625,11
6626,11
6627,11
6628,11
6629,11
6630,11
6631,11
6632,11
6633,11
6634,11
6635,11
6636,11
6637,11
6638,11
6639,11
6640,11
6641,11
6642,11
6643,11
6644,11
6645,11
6646,11
6647,11
6648,11
6649,11
6650,11
6651,11
6652,11
6653,11
6654,11
6655,11
6656,11
6657,11
6658,11
6659,11
6660,11
6661,11
6662,11
6663,11
6664,11
6665,11
6666,11
6667,11
6668,11
6669,11
6670,11
6671,11
6672,11
6673,11
6674,11
6675,10
6676,10
6677,10
6678,10
6679,10
6680,10
6681,10
6682,10
6683,10
6684,10
6685,10
6686,10
6687,10
6688,10
6689,10
6690,10
6691,10
6692,10
6693,10
6694,10
6695,10
6696,10
6697,10
6698,10
6699,10
6700,10
6701,10
6702,10
6703,10
6704,10
6705,10
6706,10
6707,10
6708,10
6709,10
6710,10
6711,10
6712,10
6713,10
6714,10
6715,10
6716,10
6717,10
6718,10
6719,10
6720,10
6721,10
6722,10
6723,10
6724,10
6725,10
6726,10
6727,10
6728,10
6729,10
6730,10
6731,10
6732,10
6733,10
6734,10
6735,10
6736,10
6737,10
6738,10
6739,10
6740,10
6741,10
6742,10
6743,10
6744,9
6745,9
6746,9
6747,9
6748,9
6749,9
6750,9
6751,9
6752,9
6753,9
6754,9
6755,9
6756,9
6757,9
6758,9
6759,9
6760,9
6761,9
6762,9
6763,9
6764,9
6765,9
6766,9
6767,9
6768,9
6769,9
6770,9
6771,9
6772,9
6773,9
6774,9
6775,9
6776,9
6777,9
6778,9
6779,9
6780,9
6781,9
6782,9
6783,9
6784,9
6785,9
6786,9
6787,9
6788,9
6789,9
6790,9
6791,9
6792,9
6793,9
6794,9
6795,9
6796,9
6797,9
6798,9
6799,9
6800,9
6801,9
6802,9
6803,9
6804,9
6805,9
6806,9
6807,9
6808,9
6809,9
6810,9
6811,9
6812,9
6813,9
6814,8
6815,8
6816,8
6817,8
6818,8
6819,8
6820,8
6821,8
6822,8
6823,8
6824,8
6825,8
6826,8
6827,8
6828,8
6829,8
6830,8
6831,8
6832,8
6833,8
6834,8
6835,8
6836,8
6837,8
6838,8
6839,8
6840,8
6841,8
6842,8
6843,8
6844,8
6845,8
6846,8
6847,8
6848,8
6849,8
6850,8
6851,8
6852,8
6853,8
6854,8
6855,8
6856,8
6857,8
6858,8
6859,8
6860,8
6861,8
6862,8
6863,8
6864,8
6865,8
6866,8
6867,8
6868,8
6869,8
6870,8
6871,8
6872,8
6873,8
6874,8
6875,8
6876,8
6877,8
6878,8
6879,8
6880,8
6881,8
6882,8
6883,8
6884,8
6885,8
6886,8
6887,8
6888,8
6889,8
6890,8
6891,8
6892,7
6893,7
6894,7
6895,7
6896,7
6897,7
6898,7
6899,7
6900,7
6901,7
6902,7
6903,7
6904,7
6905,7
6906,7
6907,7
6908,7
6909,7
6910,7
6911,7
6912,7
6913,7
6914,7
6915,7
6916,7
6917,7
6918,7
6919,7
6920,7
6921,7
6922,7
6923,7
6924,7
6925,7
6926,7
6927,7
6928,7
6929,7
6930,7
6931,7
6932,7
6933,7
6934,7
6935,7
6936,7
6937,7
6938,7
6939,7
6940,7
6941,7
6942,7
6943,7
6944,7
6945,7
6946,7
6947,7
6948,7
6949,7
6950,7
6951,7
6952,7
6953,7
6954,7
6955,7
6956,7
6957,7
6958,7
6959,7
6960,7
6961,7
6962,7
6963,7
6964,7
6965,7
6966,7
6967,7
6968,7
6969,7
6970,7
6971,7
6972,7
6973,7
6974,7
6975,7
6976,7
6977,6
6978,6
6979,6
6980,6
6981,6
6982,6
6983,6
6984,6
6985,6
6986,6
6987,6
6988,6
6989,6
6990,6
6991,6
6992,6
6993,6
6994,6
6995,6
6996,6
6997,6
6998,6
6999,6
7000,6
7001,6
7002,6
7003,6
7004,6
7005,6
7006,6
7007,6
7008,6
7009,6
7010,6
7011,6
7012,6
7013,6
7014,6
7015,6
7016,6
7017,6
7018,6
7019,6
7020,6
7021,6
7022,6
7023,6
7024,6
7025,6
7026,6
7027,6
7028,6
7029,6
7030,6
7031,6
7032,6
7033,6
7034,6
7035,6
7036,6
7037,6
7038,6
7039,6
7040,6
7041,6
7042,6
7043,6
7044,6
7045,6
7046,6
7047,6
7048,6
7049,6
7050,6
7051,6
7052,6
7053,6
7054,6
7055,6
7056,6
7057,6
7058,6
7059,6
7060,6
7061,6
7062,6
7063,6
7064,6
7065,6
7066,6
7067,6
7068,6
7069,6
7070,6
7071,6
7072,6
7073,6
7074,6
7075,6
7076,6
7077,6
7078,6
7079,6
7080,6
7081,6
7082,6
7083,6
7084,6
7085,6
7086,6
7087,6
7088,6
7089,6
7090,6
7091,5
7092,5
7093,5
7094,5
7095,5
7096,5
7097,5
7098,5
7099,5
7100,5
7101,5
7102,5
7103,5
7104,5
7105,5
7106,5
7107,5
7108,5
7109,5
7110,5
7111,5
7112,5
7113,5
7114,5
7115,5
7116,5
7117,5
7118,5
7119,5
7120,5
7121,5
7122,5
7123,5
7124,5
7125,5
7126,5
7127,5
7128,5
7129,5
7130,5
7131,5
7132,5
7133,5
7134,5
7135,5
7136,5
7137,5
7138,5
7139,5
7140,5
7141,5
7142,5
7143,5
7144,5
7145,5
7146,5
7147,5
7148,5
7149,5
7150,5
7151,5
7152,5
7153,5
7154,5
7155,5
7156,5
7157,5
7158,5
7159,5
7160,5
7161,5
7162,5
7163,5
7164,5
7165,5
7166,5
7167,5
7168,5
7169,5
7170,5
7171,5
7172,5
7173,5
7174,5
7175,5
7176,5
7177,5
7178,5
7179,5
7180,5
7181,5
7182,5
7183,5
7184,5
7185,5
7186,5
7187,5
7188,5
7189,5
7190,5
7191,5
7192,5
7193,5
7194,5
7195,5
7196,5
7197,4
7198,4
7199,4
7200,4
7201,4
7202,4
7203,4
7204,4
7205,4
7206,4
7207,4
7208,4
7209,4
7210,4
7211,4
7212,4
7213,4
7214,4
7215,4
7216,4
7217,4
7218,4
7219,4
7220,4
7221,4
7222,4
7223,4
7224,4
7225,4
7226,4
7227,4
7228,4
7229,4
7230,4
7231,4
7232,4
7233,4
7234,4
7235,4
7236,4
7237,4
7238,4
7239,4
7240,4
7241,4
7242,4
7243,4
7244,4
7245,4
7246,4
7247,4
7248,4
7249,4
7250,4
7251,4
7252,4
7253,4
7254,4
7255,4
7256,4
7257,4
7258,4
7259,4
7260,4
7261,4
7262,4
7263,4
7264,4
7265,4
7266,4
7267,4
7268,4
7269,4
7270,4
7271,4
7272,4
7273,4
7274,4
7275,4
7276,4
7277,4
7278,4
7279,4
7280,4
7281,4
7282,4
7283,4
7284,4
7285,4
7286,4
7287,4
7288,4
7289,4
7290,4
7291,4
7292,4
7293,4
7294,4
7295,4
7296,4
7297,4
7298,4
7299,4
7300,4
7301,4
7302,4
7303,4
7304,4
7305,4
7306,4
7307,4
7308,4
7309,4
7310,4
7311,4
7312,4
7313,4
7314,4
7315,4
7316,4
7317,4
7318,4
7319,4
7320,4
7321,4
7322,4
7323,4
7324,3
7325,3
7326,3
7327,3
7328,3
7329,3
7330,3
7331,3
7332,3
7333,3
7334,3
7335,3
7336,3
7337,3
7338,3
7339,3
7340,3
7341,3
7342,3
7343,3
7344,3
7345,3
7346,3
7347,3
7348,3
7349,3
7350,3
7351,3
7352,3
7353,3
7354,3
7355,3
7356,3
7357,3
7358,3
7359,3
7360,3
7361,3
7362,3
7363,3
7364,3
7365,3
7366,3
7367,3
7368,3
7369,3
7370,3
7371,3
7372,3
7373,3
7374,3
7375,3
7376,3
7377,3
7378,3
7379,3
7380,3
7381,3
7382,3
7383,3
7384,3
7385,3
7386,3
7387,3
7388,3
7389,3
7390,3
7391,3
7392,3
7393,3
7394,3
7395,3
7396,3
7397,3
7398,3
7399,3
7400,3
7401,3
7402,3
7403,3
7404,3
7405,3
7406,3
7407,3
7408,3
7409,3
7410,3
7411,3
7412,3
7413,3
7414,3
7415,3
7416,3
7417,3
7418,3
7419,3
7420,3
7421,3
7422,3
7423,3
7424,3
7425,3
7426,3
7427,3
7428,3
7429,3
7430,3
7431,3
7432,3
7433,3
7434,3
7435,3
7436,3
7437,3
7438,3
7439,3
7440,3
7441,3
7442,3
7443,3
7444,3
7445,3
7446,3
7447,3
7448,3
7449,3
7450,3
7451,3
7452,3
7453,3
7454,3
7455,3
7456,3
7457,3
7458,3
7459,3
7460,3
7461,3
7462,3
7463,3
7464,3
7465,3
7466,3
7467,3
7468,3
7469,3
7470,3
7471,3
7472,3
7473,3
7474,3
7475,3
7476,3
7477,3
7478,3
7479,3
7480,3
7481,3
7482,3
7483,2
7484,2
7485,2
7486,2
7487,2
7488,2
7489,2
7490,2
7491,2
7492,2
7493,2
7494,2
7495,2
7496,2
7497,2
7498,2
7499,2
7500,2
7501,2
7502,2
7503,2
7504,2
7505,2
7506,2
7507,2
7508,2
7509,2
7510,2
7511,2
7512,2
7513,2
7514,2
7515,2
7516,2
7517,2
7518,2
7519,2
7520,2
7521,2
7522,2
7523,2
7524,2
7525,2
7526,2
7527,2
7528,2
7529,2
7530,2
7531,2
7532,2
7533,2
7534,2
7535,2
7536,2
7537,2
7538,2
7539,2
7540,2
7541,2
7542,2
7543,2
7544,2
7545,2
7546,2
7547,2
7548,2
7549,2
7550,2
7551,2
7552,2
7553,2
7554,2
7555,2
7556,2
7557,2
7558,2
7559,2
7560,2
7561,2
7562,2
7563,2
7564,2
7565,2
7566,2
7567,2
7568,2
7569,2
7570,2
7571,2
7572,2
7573,2
7574,2
7575,2
7576,2
7577,2
7578,2
7579,2
7580,2
7581,2
7582,2
7583,2
7584,2
7585,2
7586,2
7587,2
7588,2
7589,2
7590,2
7591,2
7592,2
7593,2
7594,2
7595,2
7596,2
7597,2
7598,2
7599,2
7600,2
7601,2
7602,2
7603,2
7604,2
7605,2
7606,2
7607,2
7608,2
7609,2
7610,2
7611,2
7612,2
7613,2
7614,2
7615,2
7616,2
7617,2
7618,2
7619,1
7620,1
7621,1
7622,1
7623,1
7624,1
7625,1
7626,1
7627,1
7628,1
7629,1
7630,1
7631,1
7632,1
7633,1
7634,1
7635,1
7636,1
7637,1
7638,1
7639,1
7640,1
7641,1
7642,1
7643,1
7644,1
7645,1
7646,1
7647,1
7648,1
7649,1
7650,1
7651,1
7652,1
7653,1
7654,1
7655,1
7656,1
7657,1
7658,1
7659,1
7660,1
7661,1
7662,1
7663,1
7664,1
7665,1
7666,1
7667,1
7668,1
7669,1
7670,1
7671,1
7672,1
7673,1
7674,1
7675,1
7676,1
7677,1
7678,1
7679,1
7680,1
7681,1
7682,1
7683,1
7684,1
7685,1
7686,1
7687,1
7688,1
7689,1
7690,1
7691,1
7692,1
7693,1
7694,1
7695,1
7696,1
7697,1
7698,1
7699,1
7700,1
7701,1
7702,1
7703,1
7704,1
7705,1
7706,1
7707,1
7708,1
7709,1
7710,1
7711,1
7712,1
7713,1
7714,1
7715,1
7716,1
7717,1
7718,1
7719,1
7720,1
7721,1
7722,1
7723,1
7724,1
7725,1
7726,1
7727,1
7728,1
7729,1
7730,1
7731,1
7732,1
7733,1
7734,1
7735,1
7736,1
7737,1
7738,1
7739,1
7740,1
7741,1
7742,1
7743,1
7744,1
7745,1
7746,1
7747,1
7748,1
7749,1
7750,1
7751,1
7752,1
7753,1
7754,1
7755,1
7756,1
7757,1
7758,1
7759,1
7760,1
7761,1
7762,1
7763,1
7764,1
7765,1
7766,1
7767,1
7768,1
7769,1
7770,1
7771,1
7772,1
7773,1
7774,1
7775,1
7776,1
7777,1
7778,1
7779,1
7780,1
7781,1
7782,1
7783,1
7784,1
7785,1
7786,1
7787,1
7788,1
7789,1
7790,1
7791,1
7792,1
7793,1
7794,1
7795,1
7796,1
7797,1
7798,1
7799,1
7800,1
7801,1
7802,1
7803,1
7804,1
7805,1

